Parallel Cut Pursuit For Minimization of the Graph Total Variation

We present a parallel version of the cut-pursuit algorithm for minimizing functionals involving the graph total variation. We show that the decomposition of the iterate into constant connected components, which is at the center of this method, allows for the seamless parallelization of the otherwise costly graph-cut based refinement stage. We demonstrate experimentally the efficiency of our method in a wide variety of settings, from simple denoising on huge graphs to more complex inverse problems with nondifferentiable penalties. We argue that our approach combines the efficiency of graph-cuts based optimizers with the versatility and ease of parallelization of traditional proximal

==> data/CP_EEG.csv <==
			T					F
3.983999999999999694e-03 4.231306169917648852e+00
1.212000000000000056e-02 1.223957094259761513e+00
3.753399999999999792e-02 2.887916548602907918e-01
5.769500000000000323e-02 9.960219036116121916e-02
7.223000000000000254e-02 3.710825435147414864e-02
9.323299999999999643e-02 8.985994252213998570e-03
1.138649999999999940e-01 2.759343538212430825e-03
1.292929999999999913e-01 1.304679469965930099e-04
1.504769999999999996e-01 2.700353067419215364e-06
1.642399999999999971e-01 1.929552595896633721e-06
1.782539999999999958e-01 1.926312220674627386e-06
1.923219999999999930e-01 1.926312220674627386e-06


==> data/EEG_CP.dat <==
	X		,		T
4.2312961112	,	0.0011558940
1.2239549476	,	0.0191584090
0.2891272589	,	0.0323232710
0.0996464216	,	0.0461723200
0.0366906389	,	0.0570321370
0.0081330239	,	0.0737710740
0.0023395853	,	0.0872869000
0.0001660296	,	0.0973618150
0.0000000003	,	0.1092192440
0.0000000003	,	0.1119415120


==> data/EEG_PCP.dat <==
	X		,		T
4.2312961112	,	0.0023531020
1.2239549477	,	0.0211073860
0.2891272589	,	0.0333051270
0.0996464207	,	0.0452325010
0.0366906389	,	0.0538086350
0.0081330237	,	0.0690114610
0.0023395851	,	0.0809033590
0.0001660296	,	0.0885905870
0.0000000003	,	0.0984414860
0.0000000003	,	0.1004058590


==> data/EEG_PCP2.dat <==
	X		,		T
4.2312961112	,	0.0023143470
1.2392413802	,	0.0195306280
0.3045624687	,	0.0460751240
0.1155496093	,	0.0644152040
0.0354036555	,	0.0944624160
0.0119257972	,	0.1112522080
0.0030079033	,	0.1196698930
0.0022239843	,	0.1359815410


==> data/EEG_PFDR.dat <==
	X	,			T
4.2312961112	,	0.0000000000
2.4994026346	,	0.0009042890
2.1261503676	,	0.0018085779
1.7973162564	,	0.0027128669
1.6192687221	,	0.0036171559
1.4819764871	,	0.0045214449
1.3710738169	,	0.0054257338
1.2786967297	,	0.0063300228
1.1992908124	,	0.0072343118
1.1270385320	,	0.0081386008
1.0633774348	,	0.0090428897
1.0056845426	,	0.0099471787
0.9553280467	,	0.0108514677
0.9103005306	,	0.0117557567
0.8680422220	,	0.0126600456
0.8276653624	,	0.0135643346
0.7906194450	,	0.0144686236
0.7575109641	,	0.0153729126
0.7264186277	,	0.0162772015
0.6987313448	,	0.0171814905
0.6732769818	,	0.0180857795
0.6487538576	,	0.0189900685
0.6261087811	,	0.0198943574
0.6052307692	,	0.0207986464
0.5848024788	,	0.0217029354
0.5655530283	,	0.0226072244
0.5483258992	,	0.0235115133
0.5321418604	,	0.0244158023
0.5166196132	,	0.0253200913
0.5018813616	,	0.0262243803
0.4883316055	,	0.0271286692
0.4751034473	,	0.0280329582
0.4633479208	,	0.0289372472
0.4524684545	,	0.0298415362
0.4418534345	,	0.0307458251
0.4314007026	,	0.0316501141
0.4210805489	,	0.0325544031
0.4112568282	,	0.0334586921
0.4025048759	,	0.0343629810
0.3943519627	,	0.0352672700
0.3866766414	,	0.0361715590
0.3796474163	,	0.0370758480
0.3729680906	,	0.0379801369
0.3661526800	,	0.0388844259
0.3597311377	,	0.0397887149
0.3538163703	,	0.0406930039
0.3482718155	,	0.0415972928
0.3432541343	,	0.0425015818
0.3384245860	,	0.0434058708
0.3337913340	,	0.0443101598
0.3292698947	,	0.0452144487
0.3247781828	,	0.0461187377
0.3204515391	,	0.0470230267
0.3162745637	,	0.0479273156
0.3121121291	,	0.0488316046
0.3079970945	,	0.0497358936
0.3045716839	,	0.0506401826
0.3015350045	,	0.0515444715
0.2984592893	,	0.0524487605
0.2951827145	,	0.0533530495
0.2918411910	,	0.0542573385
0.2885165610	,	0.0551616274
0.2852763381	,	0.0560659164
0.2820106324	,	0.0569702054
0.2788255662	,	0.0578744944
0.2757421451	,	0.0587787833
0.2727254476	,	0.0596830723
0.2698445529	,	0.0605873613
0.2672002207	,	0.0614916503
0.2647980838	,	0.0623959392
0.2624312774	,	0.0633002282
0.2601012432	,	0.0642045172
0.2578869544	,	0.0651088062
0.2556864106	,	0.0660130951
0.2534889534	,	0.0669173841
0.2514384464	,	0.0678216731
0.2494718194	,	0.0687259621
0.2475854427	,	0.0696302510
0.2456444471	,	0.0705345400
0.2436395641	,	0.0714388290
0.2416539113	,	0.0723431180
0.2397789244	,	0.0732474069
0.2379178565	,	0.0741516959
0.2361031600	,	0.0750559849
0.2342804014	,	0.0759602739
0.2325868126	,	0.0768645628
0.2308856684	,	0.0777688518
0.2291589367	,	0.0786731408
0.2274988294	,	0.0795774298
0.2258801950	,	0.0804817187
0.2242897406	,	0.0813860077
0.2226855475	,	0.0822902967
0.2210898692	,	0.0831945857
0.2195633883	,	0.0840988746
0.2181052590	,	0.0850031636
0.2166617747	,	0.0859074526
0.2153111193	,	0.0868117416
0.2139307379	,	0.0877160305
0.2125981784	,	0.0886203195
0.2112730260	,	0.0895246085
0.2099220314	,	0.0904288974
0.2085118271	,	0.0913331864
0.2070652124	,	0.0922374754
0.2056545239	,	0.0931417644
0.2043780360	,	0.0940460533
0.2030809402	,	0.0949503423
0.2017645730	,	0.0958546313
0.2005254573	,	0.0967589203
0.1992830378	,	0.0976632092
0.1980609393	,	0.0985674982
0.1968185031	,	0.0994717872
0.1956149068	,	0.1003760762
0.1945122551	,	0.1012803651
0.1933816797	,	0.1021846541
0.1921626288	,	0.1030889431
0.1909676778	,	0.1039932321
0.1899164587	,	0.1048975210
0.1888769735	,	0.1058018100
0.1878432365	,	0.1067060990
0.1869266587	,	0.1076103880
0.1859510079	,	0.1085146769
0.1849276148	,	0.1094189659
0.1838442764	,	0.1103232549
0.1827639848	,	0.1112275439
0.1817271589	,	0.1121318328
0.1807165377	,	0.1130361218
0.1797134739	,	0.1139404108
0.1787327992	,	0.1148446998
0.1778233085	,	0.1157489887
0.1769933789	,	0.1166532777
0.1762476152	,	0.1175575667
0.1755400522	,	0.1184618557
0.1747943593	,	0.1193661446
0.1740201537	,	0.1202704336
0.1732083253	,	0.1211747226
0.1723673078	,	0.1220790116
0.1714765152	,	0.1229833005
0.1706368174	,	0.1238875895
0.1697783731	,	0.1247918785
0.1689614608	,	0.1256961675
0.1682399665	,	0.1266004564
0.1675269676	,	0.1275047454
0.1667333102	,	0.1284090344
0.1659862510	,	0.1293133234
0.1652602920	,	0.1302176123
0.1644880118	,	0.1311219013
0.1637396163	,	0.1320261903
0.1629684182	,	0.1329304793
0.1621838691	,	0.1338347682
0.1614490937	,	0.1347390572
0.1607711610	,	0.1356433462
0.1601302121	,	0.1365476351
0.1595288440	,	0.1374519241
0.1590134388	,	0.1383562131
0.1584907521	,	0.1392605021
0.1578941088	,	0.1401647910
0.1572802409	,	0.1410690800
0.1566713366	,	0.1419733690
0.1560486468	,	0.1428776580
0.1554174337	,	0.1437819469
0.1547277215	,	0.1446862359
0.1540005103	,	0.1455905249
0.1532852918	,	0.1464948139
0.1525791997	,	0.1473991028
0.1519165730	,	0.1483033918
0.1512493348	,	0.1492076808
0.1505977962	,	0.1501119698
0.1499434860	,	0.1510162587
0.1492915429	,	0.1519205477
0.1486390669	,	0.1528248367
0.1479690084	,	0.1537291257
0.1472979953	,	0.1546334146
0.1466165640	,	0.1555377036
0.1459492219	,	0.1564419926
0.1452986067	,	0.1573462816
0.1446483428	,	0.1582505705
0.1440392037	,	0.1591548595
0.1434507000	,	0.1600591485
0.1429160753	,	0.1609634375
0.1423877213	,	0.1618677264
0.1418350382	,	0.1627720154
0.1412259367	,	0.1636763044
0.1406340192	,	0.1645805934
0.1400639256	,	0.1654848823
0.1395198606	,	0.1663891713
0.1389526626	,	0.1672934603
0.1383768127	,	0.1681977493
0.1378690958	,	0.1691020382
0.1374124562	,	0.1700063272
0.1369403990	,	0.1709106162
0.1364403565	,	0.1718149052
0.1359064185	,	0.1727191941
0.1354051740	,	0.1736234831
0.1349350836	,	0.1745277721
0.1344978050	,	0.1754320611
0.1340389454	,	0.1763363500
0.1335545727	,	0.1772406390
0.1330385405	,	0.1781449280
0.1324797201	,	0.1790492169
0.1319282443	,	0.1799535059
0.1313773558	,	0.1808577949
0.1308131078	,	0.1817620839
0.1302573917	,	0.1826663728
0.1297419047	,	0.1835706618
0.1293220040	,	0.1844749508
0.1289085873	,	0.1853792398
0.1284783157	,	0.1862835287
0.1280596593	,	0.1871878177
0.1275894580	,	0.1880921067
0.1270790764	,	0.1889963957
0.1265429976	,	0.1899006846
0.1260383582	,	0.1908049736
0.1255366712	,	0.1917092626
0.1250317716	,	0.1926135516
0.1245633618	,	0.1935178405
0.1241060956	,	0.1944221295
0.1236601452	,	0.1953264185
0.1232257861	,	0.1962307075
0.1227608328	,	0.1971349964
0.1222707974	,	0.1980392854
0.1217611524	,	0.1989435744
0.1212487009	,	0.1998478634
0.1207888046	,	0.2007521523
0.1203849669	,	0.2016564413
0.1199675487	,	0.2025607303
0.1195655502	,	0.2034650193
0.1191999454	,	0.2043693082
0.1188109643	,	0.2052735972
0.1183878509	,	0.2061778862
0.1179666282	,	0.2070821752
0.1175496991	,	0.2079864641
0.1171361708	,	0.2088907531
0.1167119819	,	0.2097950421
0.1163140790	,	0.2106993311
0.1159360605	,	0.2116036200
0.1155785958	,	0.2125079090
0.1152119290	,	0.2134121980
0.1148306431	,	0.2143164870
0.1144225647	,	0.2152207759
0.1139892286	,	0.2161250649
0.1135427489	,	0.2170293539
0.1130755210	,	0.2179336429
0.1126011194	,	0.2188379318
0.1121335230	,	0.2197422208
0.1116894254	,	0.2206465098
0.1112664096	,	0.2215507988
0.1108922907	,	0.2224550877
0.1105624100	,	0.2233593767
0.1102528700	,	0.2242636657
0.1099350700	,	0.2251679546
0.1096104866	,	0.2260722436
0.1092757642	,	0.2269765326
0.1089618801	,	0.2278808216
0.1086258407	,	0.2287851105
0.1082651203	,	0.2296893995
0.1078805429	,	0.2305936885
0.1074923554	,	0.2314979775
0.1071121233	,	0.2324022664
0.1067594037	,	0.2333065554
0.1063977923	,	0.2342108444
0.1060294555	,	0.2351151334
0.1056634933	,	0.2360194223
0.1052933780	,	0.2369237113
0.1049180804	,	0.2378280003
0.1045466729	,	0.2387322893
0.1041610098	,	0.2396365782
0.1037895851	,	0.2405408672
0.1034093141	,	0.2414451562
0.1030322852	,	0.2423494452
0.1026541244	,	0.2432537341
0.1023232377	,	0.2441580231
0.1020280854	,	0.2450623121
0.1017648807	,	0.2459666011
0.1014885039	,	0.2468708900
0.1012132685	,	0.2477751790
0.1009419360	,	0.2486794680
0.1006585120	,	0.2495837570
0.1003649529	,	0.2504880459
0.1000607302	,	0.2513923349
0.0997614578	,	0.2522966239
0.0994616163	,	0.2532009129
0.0991581481	,	0.2541052018
0.0988413220	,	0.2550094908
0.0985078081	,	0.2559137798
0.0981869380	,	0.2568180688
0.0978820101	,	0.2577223577
0.0975754636	,	0.2586266467
0.0972644729	,	0.2595309357
0.0969372395	,	0.2604352247
0.0966037995	,	0.2613395136
0.0962886698	,	0.2622438026
0.0959935533	,	0.2631480916
0.0957365851	,	0.2640523806
0.0955228559	,	0.2649566695
0.0953097493	,	0.2658609585
0.0950866649	,	0.2667652475
0.0948705460	,	0.2676695364
0.0946392008	,	0.2685738254
0.0943874821	,	0.2694781144
0.0941184078	,	0.2703824034
0.0938350349	,	0.2712866923
0.0935249911	,	0.2721909813
0.0932035727	,	0.2730952703
0.0928716434	,	0.2739995593
0.0925468433	,	0.2749038482
0.0922297476	,	0.2758081372
0.0919170656	,	0.2767124262
0.0916309546	,	0.2776167152
0.0913494111	,	0.2785210041
0.0910586612	,	0.2794252931
0.0907638476	,	0.2803295821
0.0904944854	,	0.2812338711
0.0902292478	,	0.2821381600
0.0899741740	,	0.2830424490
0.0897266484	,	0.2839467380
0.0894822521	,	0.2848510270
0.0892471992	,	0.2857553159
0.0889993960	,	0.2866596049
0.0887616439	,	0.2875638939
0.0885386849	,	0.2884681829
0.0883145550	,	0.2893724718
0.0880746572	,	0.2902767608
0.0878177479	,	0.2911810498
0.0875490671	,	0.2920853388
0.0872812357	,	0.2929896277
0.0870145225	,	0.2938939167
0.0867424997	,	0.2947982057
0.0864720831	,	0.2957024947
0.0862106840	,	0.2966067836
0.0859490221	,	0.2975110726
0.0856857050	,	0.2984153616
0.0854120956	,	0.2993196506
0.0851369387	,	0.3002239395
0.0848569986	,	0.3011282285
0.0845663960	,	0.3020325175
0.0842864373	,	0.3029368065
0.0840160968	,	0.3038410954
0.0837628222	,	0.3047453844
0.0835245255	,	0.3056496734
0.0832937645	,	0.3065539624
0.0830670105	,	0.3074582513
0.0828498896	,	0.3083625403
0.0826382233	,	0.3092668293
0.0824469078	,	0.3101711183
0.0822676971	,	0.3110754072
0.0820810019	,	0.3119796962
0.0818924411	,	0.3128839852
0.0816939759	,	0.3137882741
0.0814844362	,	0.3146925631
0.0812602237	,	0.3155968521
0.0810246841	,	0.3165011411
0.0807690023	,	0.3174054300
0.0805005138	,	0.3183097190
0.0802167865	,	0.3192140080
0.0799295178	,	0.3201182970
0.0796414093	,	0.3210225859
0.0793563350	,	0.3219268749
0.0790869501	,	0.3228311639
0.0788676343	,	0.3237354529
0.0786705126	,	0.3246397418
0.0784862742	,	0.3255440308
0.0783069867	,	0.3264483198
0.0781241421	,	0.3273526088
0.0779308094	,	0.3282568977
0.0777350622	,	0.3291611867
0.0775306928	,	0.3300654757
0.0773089284	,	0.3309697647
0.0770765125	,	0.3318740536
0.0768398815	,	0.3327783426
0.0765996955	,	0.3336826316
0.0763534629	,	0.3345869206
0.0761073311	,	0.3354912095
0.0758680275	,	0.3363954985
0.0756381332	,	0.3372997875
0.0754246758	,	0.3382040765
0.0752154986	,	0.3391083654
0.0750121818	,	0.3400126544
0.0748133187	,	0.3409169434
0.0746010228	,	0.3418212324
0.0743817620	,	0.3427255213
0.0741801312	,	0.3436298103
0.0740114835	,	0.3445340993
0.0738997835	,	0.3454383883
0.0737940555	,	0.3463426772
0.0736863742	,	0.3472469662
0.0735673491	,	0.3481512552
0.0734218071	,	0.3490555442
0.0732472351	,	0.3499598331
0.0730501934	,	0.3508641221
0.0728365098	,	0.3517684111
0.0726113056	,	0.3526727001
0.0723722466	,	0.3535769890
0.0721359236	,	0.3544812780
0.0718946671	,	0.3553855670
0.0716498264	,	0.3562898559
0.0714134521	,	0.3571941449
0.0711887105	,	0.3580984339
0.0709691525	,	0.3590027229
0.0707670868	,	0.3599070118
0.0705588051	,	0.3608113008
0.0703418728	,	0.3617155898
0.0701290024	,	0.3626198788
0.0699259315	,	0.3635241677
0.0697439177	,	0.3644284567
0.0695515016	,	0.3653327457
0.0693715711	,	0.3662370347
0.0691926833	,	0.3671413236
0.0690089570	,	0.3680456126
0.0688220244	,	0.3689499016
0.0686218865	,	0.3698541906
0.0684247054	,	0.3707584795
0.0682342502	,	0.3716627685
0.0680389455	,	0.3725670575
0.0678406015	,	0.3734713465
0.0676614293	,	0.3743756354
0.0674941268	,	0.3752799244
0.0673192168	,	0.3761842134
0.0671245467	,	0.3770885024
0.0669171985	,	0.3779927913
0.0666916435	,	0.3788970803
0.0664563468	,	0.3798013693
0.0662076187	,	0.3807056583
0.0659649619	,	0.3816099472
0.0657529492	,	0.3825142362
0.0655774418	,	0.3834185252
0.0654337152	,	0.3843228142
0.0652918920	,	0.3852271031
0.0651514162	,	0.3861313921
0.0650047492	,	0.3870356811
0.0648539399	,	0.3879399701
0.0647009337	,	0.3888442590
0.0645489347	,	0.3897485480
0.0643883309	,	0.3906528370
0.0642205231	,	0.3915571260
0.0640416387	,	0.3924614149
0.0638482723	,	0.3933657039
0.0636504436	,	0.3942699929
0.0634581310	,	0.3951742819
0.0632730100	,	0.3960785708
0.0630770974	,	0.3969828598
0.0628726603	,	0.3978871488
0.0626690090	,	0.3987914378
0.0624736077	,	0.3996957267
0.0622774357	,	0.4006000157
0.0620869537	,	0.4015043047
0.0619008557	,	0.4024085936
0.0617284042	,	0.4033128826
0.0615626218	,	0.4042171716
0.0613946156	,	0.4051214606
0.0612270918	,	0.4060257495
0.0610682676	,	0.4069300385
0.0609371862	,	0.4078343275
0.0608320353	,	0.4087386165
0.0606884503	,	0.4096429054
0.0605272761	,	0.4105471944
0.0603572536	,	0.4114514834
0.0601886006	,	0.4123557724
0.0600240100	,	0.4132600613
0.0598510311	,	0.4141643503
0.0596748394	,	0.4150686393
0.0594931190	,	0.4159729283
0.0593023185	,	0.4168772172
0.0591069419	,	0.4177815062
0.0589175887	,	0.4186857952
0.0587409838	,	0.4195900842
0.0585764527	,	0.4204943731
0.0584295480	,	0.4213986621
0.0582920759	,	0.4223029511
0.0581599470	,	0.4232072401
0.0580331362	,	0.4241115290
0.0579002766	,	0.4250158180
0.0577639463	,	0.4259201070
0.0576235150	,	0.4268243960
0.0574805024	,	0.4277286849
0.0573380736	,	0.4286329739
0.0571903579	,	0.4295372629
0.0570368035	,	0.4304415519
0.0568868678	,	0.4313458408
0.0567387504	,	0.4322501298
0.0565834999	,	0.4331544188
0.0564256370	,	0.4340587078
0.0562654322	,	0.4349629967
0.0560970085	,	0.4358672857
0.0559325218	,	0.4367715747
0.0557652481	,	0.4376758637
0.0555952761	,	0.4385801526
0.0554209706	,	0.4394844416
0.0552424804	,	0.4403887306
0.0550658750	,	0.4412930196
0.0548990877	,	0.4421973085
0.0547420648	,	0.4431015975
0.0545900041	,	0.4440058865
0.0544428433	,	0.4449101754
0.0543033530	,	0.4458144644
0.0541719213	,	0.4467187534
0.0540451816	,	0.4476230424
0.0539181159	,	0.4485273313
0.0537868994	,	0.4494316203
0.0536595821	,	0.4503359093
0.0535327143	,	0.4512401983
0.0533995197	,	0.4521444872
0.0532553129	,	0.4530487762
0.0531045381	,	0.4539530652
0.0529513350	,	0.4548573542
0.0527965914	,	0.4557616431
0.0526437439	,	0.4566659321
0.0524921871	,	0.4575702211
0.0523426127	,	0.4584745101
0.0522037634	,	0.4593787990
0.0520706277	,	0.4602830880
0.0519432483	,	0.4611873770
0.0518196172	,	0.4620916660
0.0517007732	,	0.4629959549
0.0515974135	,	0.4639002439
0.0515015490	,	0.4648045329
0.0514021354	,	0.4657088219
0.0512928402	,	0.4666131108
0.0511711368	,	0.4675173998
0.0510438439	,	0.4684216888
0.0509086105	,	0.4693259778
0.0507647354	,	0.4702302667
0.0506133794	,	0.4711345557
0.0504665204	,	0.4720388447
0.0503196938	,	0.4729431337
0.0501744471	,	0.4738474226
0.0500287037	,	0.4747517116
0.0498802676	,	0.4756560006
0.0497293479	,	0.4765602896
0.0495791252	,	0.4774645785
0.0494409725	,	0.4783688675
0.0493095885	,	0.4792731565
0.0491847766	,	0.4801774455
0.0490656377	,	0.4810817344
0.0489474255	,	0.4819860234
0.0488310909	,	0.4828903124
0.0487278168	,	0.4837946014
0.0486232236	,	0.4846988903
0.0485180362	,	0.4856031793
0.0484058501	,	0.4865074683
0.0482892646	,	0.4874117573
0.0481618408	,	0.4883160462
0.0480275772	,	0.4892203352
0.0478902234	,	0.4901246242
0.0477544551	,	0.4910289131
0.0476155808	,	0.4919332021
0.0474617452	,	0.4928374911
0.0473257213	,	0.4937417801
0.0471922373	,	0.4946460690
0.0470586993	,	0.4955503580
0.0469199463	,	0.4964546470
0.0467808364	,	0.4973589360
0.0466449236	,	0.4982632249
0.0465139524	,	0.4991675139
0.0463989775	,	0.5000718029
0.0462869177	,	0.5009760919
0.0461645848	,	0.5018803808
0.0460412721	,	0.5027846698
0.0459242883	,	0.5036889588
0.0458201847	,	0.5045932478
0.0457221021	,	0.5054975367
0.0456238130	,	0.5064018257
0.0455292336	,	0.5073061147
0.0454374564	,	0.5082104037
0.0453389213	,	0.5091146926
0.0452338056	,	0.5100189816
0.0451319803	,	0.5109232706
0.0450287912	,	0.5118275596
0.0449223123	,	0.5127318485
0.0448087662	,	0.5136361375
0.0446975890	,	0.5145404265
0.0445873453	,	0.5154447155
0.0444711548	,	0.5163490044
0.0443506971	,	0.5172532934
0.0442229808	,	0.5181575824
0.0440865886	,	0.5190618714
0.0439420357	,	0.5199661603
0.0437960752	,	0.5208704493
0.0436581266	,	0.5217747383
0.0435372135	,	0.5226790273
0.0434278934	,	0.5235833162
0.0433183915	,	0.5244876052
0.0432077771	,	0.5253918942
0.0430979072	,	0.5262961832
0.0429874824	,	0.5272004721
0.0428799039	,	0.5281047611
0.0427695109	,	0.5290090501
0.0426559159	,	0.5299133391
0.0425400062	,	0.5308176280
0.0424193908	,	0.5317219170
0.0422922190	,	0.5326262060
0.0421602139	,	0.5335304949
0.0420287954	,	0.5344347839
0.0418979788	,	0.5353390729
0.0417660407	,	0.5362433619
0.0416341880	,	0.5371476508
0.0415045577	,	0.5380519398
0.0413782893	,	0.5389562288
0.0412578219	,	0.5398605178
0.0411380129	,	0.5407648067
0.0410284248	,	0.5416690957
0.0409293754	,	0.5425733847
0.0408357265	,	0.5434776737
0.0407469341	,	0.5443819626
0.0406553991	,	0.5452862516
0.0405644345	,	0.5461905406
0.0404725105	,	0.5470948296
0.0403812875	,	0.5479991185
0.0402912698	,	0.5489034075
0.0402009558	,	0.5498076965
0.0401098123	,	0.5507119855
0.0400159389	,	0.5516162744
0.0399176177	,	0.5525205634
0.0398145843	,	0.5534248524
0.0397069969	,	0.5543291414
0.0395936856	,	0.5552334303
0.0394754015	,	0.5561377193
0.0393521430	,	0.5570420083
0.0392298492	,	0.5579462973
0.0391109246	,	0.5588505862
0.0389949867	,	0.5597548752
0.0388788226	,	0.5606591642
0.0387690792	,	0.5615634532
0.0386732777	,	0.5624677421
0.0385882045	,	0.5633720311
0.0385037561	,	0.5642763201
0.0384172141	,	0.5651806091
0.0383312137	,	0.5660848980
0.0382420798	,	0.5669891870
0.0381526062	,	0.5678934760
0.0380621829	,	0.5687977650
0.0379676439	,	0.5697020539
0.0378720115	,	0.5706063429
0.0377762834	,	0.5715106319
0.0376795608	,	0.5724149209
0.0375823656	,	0.5733192098
0.0374854376	,	0.5742234988
0.0373862624	,	0.5751277878
0.0372842446	,	0.5760320768
0.0371789584	,	0.5769363657
0.0370742486	,	0.5778406547
0.0369693740	,	0.5787449437
0.0368604769	,	0.5796492326
0.0367488435	,	0.5805535216
0.0366454405	,	0.5814578106
0.0365470635	,	0.5823620996
0.0364504928	,	0.5832663885
0.0363536395	,	0.5841706775
0.0362580929	,	0.5850749665
0.0361667158	,	0.5859792555
0.0360755314	,	0.5868835444
0.0359808287	,	0.5877878334
0.0358857718	,	0.5886921224
0.0357918172	,	0.5895964114
0.0356945663	,	0.5905007003
0.0355953715	,	0.5914049893
0.0354957271	,	0.5923092783
0.0353962517	,	0.5932135673
0.0352920484	,	0.5941178562
0.0351831454	,	0.5950221452
0.0350780627	,	0.5959264342
0.0349739839	,	0.5968307232
0.0348748026	,	0.5977350121
0.0347754799	,	0.5986393011
0.0347036355	,	0.5995435901
0.0346412834	,	0.6004478791
0.0345749344	,	0.6013521680
0.0345120531	,	0.6022564570
0.0344434861	,	0.6031607460
0.0343638822	,	0.6040650350
0.0342786869	,	0.6049693239
0.0341840156	,	0.6058736129
0.0340822693	,	0.6067779019
0.0339767437	,	0.6076821909
0.0338775460	,	0.6085864798
0.0337823445	,	0.6094907688
0.0336985187	,	0.6103950578
0.0336189877	,	0.6112993468
0.0335384059	,	0.6122036357
0.0334588618	,	0.6131079247
0.0333766306	,	0.6140122137
0.0332950351	,	0.6149165027
0.0332135362	,	0.6158207916
0.0331324616	,	0.6167250806
0.0330536478	,	0.6176293696
0.0329673673	,	0.6185336586
0.0328724273	,	0.6194379475
0.0327762973	,	0.6203422365
0.0326809658	,	0.6212465255
0.0325837633	,	0.6221508144
0.0324863878	,	0.6230551034
0.0323959217	,	0.6239593924
0.0323233193	,	0.6248636814
0.0322625413	,	0.6257679703
0.0321939148	,	0.6266722593
0.0321130229	,	0.6275765483
0.0320207106	,	0.6284808373
0.0319212855	,	0.6293851262
0.0318272380	,	0.6302894152
0.0317345232	,	0.6311937042
0.0316422613	,	0.6320979932
0.0315551766	,	0.6330022821
0.0314679662	,	0.6339065711
0.0313802441	,	0.6348108601
0.0312945510	,	0.6357151491
0.0312149719	,	0.6366194380
0.0311387397	,	0.6375237270
0.0310601970	,	0.6384280160
0.0309754536	,	0.6393323050
0.0308896711	,	0.6402365939
0.0308057591	,	0.6411408829
0.0307229822	,	0.6420451719
0.0306426251	,	0.6429494609
0.0305622667	,	0.6438537498
0.0304815756	,	0.6447580388
0.0304135760	,	0.6456623278
0.0303543034	,	0.6465666168
0.0302971377	,	0.6474709057
0.0302439146	,	0.6483751947
0.0301865411	,	0.6492794837
0.0301247252	,	0.6501837727
0.0300601777	,	0.6510880616
0.0299927384	,	0.6519923506
0.0299240898	,	0.6528966396
0.0298549275	,	0.6538009286
0.0297862717	,	0.6547052175
0.0297136051	,	0.6556095065
0.0296391101	,	0.6565137955
0.0295597021	,	0.6574180845
0.0294773491	,	0.6583223734
0.0293912725	,	0.6592266624
0.0293061233	,	0.6601309514
0.0292206689	,	0.6610352404
0.0291336082	,	0.6619395293
0.0290449029	,	0.6628438183
0.0289543105	,	0.6637481073
0.0288634304	,	0.6646523963
0.0287722952	,	0.6655566852
0.0286833165	,	0.6664609742
0.0285974256	,	0.6673652632
0.0285125898	,	0.6682695521
0.0284316482	,	0.6691738411
0.0283553640	,	0.6700781301
0.0282919173	,	0.6709824191
0.0282301201	,	0.6718867080
0.0281654708	,	0.6727909970
0.0280977018	,	0.6736952860
0.0280265553	,	0.6745995750
0.0279571291	,	0.6755038639
0.0278881861	,	0.6764081529
0.0278194774	,	0.6773124419
0.0277484346	,	0.6782167309
0.0276778470	,	0.6791210198
0.0276212689	,	0.6800253088
0.0275715556	,	0.6809295978
0.0275208620	,	0.6818338868
0.0274646818	,	0.6827381757
0.0274026909	,	0.6836424647
0.0273374800	,	0.6845467537
0.0272670165	,	0.6854510427
0.0271935347	,	0.6863553316
0.0271169701	,	0.6872596206
0.0270377066	,	0.6881639096
0.0269539016	,	0.6890681986
0.0268704289	,	0.6899724875
0.0267897712	,	0.6908767765
0.0267122525	,	0.6917810655
0.0266408163	,	0.6926853545
0.0265748103	,	0.6935896434
0.0265119450	,	0.6944939324
0.0264499202	,	0.6953982214
0.0263859752	,	0.6963025104
0.0263193057	,	0.6972067993
0.0262488254	,	0.6981110883
0.0261735231	,	0.6990153773
0.0260934648	,	0.6999196663
0.0260086334	,	0.7008239552
0.0259254915	,	0.7017282442
0.0258451422	,	0.7026325332
0.0257650292	,	0.7035368222
0.0256965278	,	0.7044411111
0.0256424751	,	0.7053454001
0.0255879398	,	0.7062496891
0.0255297137	,	0.7071539781
0.0254701086	,	0.7080582670
0.0254154276	,	0.7089625560
0.0253612230	,	0.7098668450
0.0253045407	,	0.7107711339
0.0252479505	,	0.7116754229
0.0251856546	,	0.7125797119
0.0251173344	,	0.7134840009
0.0250453868	,	0.7143882898
0.0249720661	,	0.7152925788
0.0248998385	,	0.7161968678
0.0248381830	,	0.7171011568
0.0247801685	,	0.7180054457
0.0247223963	,	0.7189097347
0.0246652946	,	0.7198140237
0.0246060919	,	0.7207183127
0.0245456863	,	0.7216226016
0.0244866148	,	0.7225268906
0.0244259871	,	0.7234311796
0.0243665023	,	0.7243354686
0.0243093261	,	0.7252397575
0.0242521153	,	0.7261440465
0.0241943560	,	0.7270483355
0.0241342397	,	0.7279526245
0.0240756783	,	0.7288569134
0.0240175600	,	0.7297612024
0.0239591735	,	0.7306654914
0.0238981293	,	0.7315697804
0.0238427694	,	0.7324740693
0.0237905397	,	0.7333783583
0.0237333658	,	0.7342826473
0.0236695855	,	0.7351869363
0.0236024630	,	0.7360912252
0.0235295978	,	0.7369955142
0.0234510523	,	0.7378998032
0.0233806478	,	0.7388040922
0.0233153886	,	0.7397083811
0.0232507036	,	0.7406126701
0.0231859313	,	0.7415169591
0.0231273889	,	0.7424212481
0.0230737354	,	0.7433255370
0.0230259619	,	0.7442298260
0.0229782591	,	0.7451341150
0.0229308333	,	0.7460384040
0.0228825450	,	0.7469426929
0.0228321178	,	0.7478469819
0.0227792012	,	0.7487512709
0.0227277952	,	0.7496555599
0.0226809374	,	0.7505598488
0.0226305982	,	0.7514641378
0.0225777079	,	0.7523684268
0.0225260765	,	0.7532727158
0.0224731792	,	0.7541770047
0.0224200429	,	0.7550812937
0.0223663416	,	0.7559855827
0.0223093703	,	0.7568898716
0.0222502611	,	0.7577941606
0.0221916372	,	0.7586984496
0.0221297555	,	0.7596027386
0.0220632781	,	0.7605070275
0.0219955565	,	0.7614113165
0.0219235606	,	0.7623156055
0.0218459294	,	0.7632198945
0.0217640520	,	0.7641241834
0.0216856868	,	0.7650284724
0.0216165473	,	0.7659327614
0.0215512615	,	0.7668370504
0.0214864696	,	0.7677413393
0.0214208504	,	0.7686456283
0.0213579643	,	0.7695499173
0.0212962170	,	0.7704542063
0.0212369230	,	0.7713584952
0.0211800624	,	0.7722627842
0.0211238188	,	0.7731670732
0.0210682825	,	0.7740713622
0.0210125762	,	0.7749756511
0.0209571835	,	0.7758799401
0.0209063510	,	0.7767842291
0.0208563424	,	0.7776885181
0.0208113434	,	0.7785928070
0.0207642587	,	0.7794970960
0.0207139382	,	0.7804013850
0.0206605313	,	0.7813056740
0.0206026478	,	0.7822099629
0.0205395582	,	0.7831142519
0.0204704602	,	0.7840185409
0.0203993250	,	0.7849228299
0.0203276852	,	0.7858271188
0.0202581311	,	0.7867314078
0.0201914333	,	0.7876356968
0.0201286888	,	0.7885399858
0.0200737872	,	0.7894442747
0.0200253790	,	0.7903485637
0.0199794819	,	0.7912528527
0.0199323180	,	0.7921571417
0.0198840976	,	0.7930614306
0.0198399327	,	0.7939657196
0.0197917868	,	0.7948700086
0.0197407758	,	0.7957742976
0.0196891881	,	0.7966785865
0.0196362950	,	0.7975828755
0.0195813785	,	0.7984871645
0.0195267894	,	0.7993914534
0.0194737653	,	0.8002957424
0.0194240058	,	0.8012000314
0.0193758057	,	0.8021043204
0.0193308882	,	0.8030086093
0.0192852515	,	0.8039128983
0.0192344322	,	0.8048171873
0.0191796023	,	0.8057214763
0.0191191932	,	0.8066257652
0.0190552798	,	0.8075300542
0.0189884115	,	0.8084343432
0.0189212741	,	0.8093386322
0.0188543433	,	0.8102429211
0.0187868707	,	0.8111472101
0.0187230076	,	0.8120514991
0.0186606460	,	0.8129557881
0.0185983301	,	0.8138600770
0.0185384057	,	0.8147643660
0.0184877648	,	0.8156686550
0.0184462784	,	0.8165729440
0.0184024129	,	0.8174772329
0.0183573319	,	0.8183815219
0.0183121710	,	0.8192858109
0.0182621219	,	0.8201900999
0.0182116576	,	0.8210943888
0.0181623848	,	0.8219986778
0.0181161985	,	0.8229029668
0.0180727535	,	0.8238072558
0.0180296574	,	0.8247115447
0.0179866661	,	0.8256158337
0.0179463763	,	0.8265201227
0.0179072923	,	0.8274244117
0.0178654015	,	0.8283287006
0.0178199996	,	0.8292329896
0.0177726495	,	0.8301372786
0.0177254210	,	0.8310415676
0.0176754278	,	0.8319458565
0.0176222448	,	0.8328501455
0.0175681018	,	0.8337544345
0.0175171753	,	0.8346587235
0.0174721521	,	0.8355630124
0.0174325705	,	0.8364673014
0.0173907952	,	0.8373715904
0.0173475368	,	0.8382758794
0.0173009433	,	0.8391801683
0.0172504440	,	0.8400844573
0.0171961608	,	0.8409887463
0.0171386169	,	0.8418930353
0.0170785689	,	0.8427973242
0.0170215486	,	0.8437016132
0.0169712906	,	0.8446059022
0.0169263911	,	0.8455101911
0.0168868837	,	0.8464144801
0.0168487542	,	0.8473187691
0.0168086243	,	0.8482230581
0.0167678027	,	0.8491273470
0.0167274958	,	0.8500316360
0.0166857706	,	0.8509359250
0.0166435895	,	0.8518402140
0.0166024862	,	0.8527445029
0.0165622133	,	0.8536487919
0.0165208892	,	0.8545530809
0.0164799893	,	0.8554573699
0.0164386482	,	0.8563616588
0.0163981945	,	0.8572659478
0.0163561919	,	0.8581702368
0.0163104631	,	0.8590745258
0.0162618241	,	0.8599788147
0.0162111084	,	0.8608831037
0.0161612367	,	0.8617873927
0.0161176226	,	0.8626916817
0.0160715383	,	0.8635959706
0.0160227712	,	0.8645002596
0.0159734554	,	0.8654045486
0.0159256824	,	0.8663088376
0.0158754606	,	0.8672131265
0.0158252060	,	0.8681174155
0.0157817992	,	0.8690217045
0.0157385950	,	0.8699259935
0.0156958820	,	0.8708302824
0.0156562356	,	0.8717345714
0.0156166002	,	0.8726388604
0.0155758069	,	0.8735431494
0.0155339448	,	0.8744474383
0.0154942089	,	0.8753517273
0.0154499462	,	0.8762560163
0.0154023209	,	0.8771603053
0.0153529820	,	0.8780645942
0.0153024338	,	0.8789688832
0.0152529992	,	0.8798731722
0.0152065404	,	0.8807774612
0.0151669213	,	0.8816817501
0.0151366919	,	0.8825860391
0.0151060912	,	0.8834903281
0.0150742067	,	0.8843946171
0.0150401397	,	0.8852989060
0.0150042886	,	0.8862031950
0.0149687241	,	0.8871074840
0.0149294558	,	0.8880117730
0.0148905980	,	0.8889160619
0.0148489698	,	0.8898203509
0.0148069339	,	0.8907246399
0.0147706388	,	0.8916289288
0.0147334529	,	0.8925332178
0.0146962953	,	0.8934375068
0.0146585448	,	0.8943417958
0.0146203854	,	0.8952460847
0.0145828438	,	0.8961503737
0.0145451586	,	0.8970546627
0.0145084720	,	0.8979589517
0.0144712952	,	0.8988632406
0.0144325508	,	0.8997675296
0.0143988707	,	0.9006718186
0.0143653751	,	0.9015761076
0.0143339115	,	0.9024803965
0.0143014178	,	0.9033846855


==> data/IRM_CP.dat <==
	X			,			T
69.7547082469	,	0.0017223060
15.5117786594	,	0.0119059990
7.5796400005	,	0.0238107320
3.9023706065	,	0.0361633080
1.4591730658	,	0.0524036240
0.6581610722	,	0.0807996440
0.3588176045	,	0.1322742760
0.1831272905	,	0.2209375750
0.0915446448	,	0.3276065510
0.0477188478	,	0.4735420460
0.0258931308	,	0.6035841050


==> data/IRM_PCP.dat <==
	X			,			T
69.7547082469	,	0.0034092650
15.4087872775	,	0.0095136550
7.2786582865	,	0.0153098120
3.9338493376	,	0.0218756030
1.5504577660	,	0.0319566290
0.7931210798	,	0.0544970080
0.4129425650	,	0.0996611820
0.2163212933	,	0.1750332100
0.1117748793	,	0.2898601270
0.0587387482	,	0.4161074610
0.0287377278	,	0.5361642240


==> data/IRM_PCP2.dat <==
	X			,			T
69.7547082469	,	0.0038979660
15.5117786594	,	0.0138693810
7.5796400005	,	0.0222397620
3.9018859612	,	0.0298136590
1.4566815590	,	0.0408316940
0.6574285358	,	0.0661540570
0.3675887435	,	0.1284743190
0.1754734234	,	0.2289011240
0.0845516973	,	0.3580702310
0.0462109359	,	0.4983996950
0.0215487647	,	0.6426054770


==> data/IRM_PFDR.dat <==
	X			,				 T
15850.9715469368	,	0.0000000000
4.4583503093	,	0.0152185662
1.8484054628	,	0.0304371324
1.1273905362	,	0.0456556986
0.7953770951	,	0.0608742648
0.6115841093	,	0.0760928311
0.4958057675	,	0.0913113973
0.4153772406	,	0.1065299635
0.3547922123	,	0.1217485297
0.3070861571	,	0.1369670959
0.2686436592	,	0.1521856621
0.2376581698	,	0.1674042283
0.2118104387	,	0.1826227945
0.1900962710	,	0.1978413607
0.1718335349	,	0.2130599269
0.1562724970	,	0.2282784932
0.1429340353	,	0.2434970594
0.1314214666	,	0.2587156256
0.1215195383	,	0.2739341918
0.1129812213	,	0.2891527580
0.1054537749	,	0.3043713242
0.0989436021	,	0.3195898904
0.0931948773	,	0.3348084566
0.0880338164	,	0.3500270228
0.0833907569	,	0.3652455890
0.0791783060	,	0.3804641553
0.0753569707	,	0.3956827215
0.0718518708	,	0.4109012877
0.0686418544	,	0.4261198539
0.0656856823	,	0.4413384201
0.0629467495	,	0.4565569863
0.0603942575	,	0.4717755525
0.0579952262	,	0.4869941187
0.0557628510	,	0.5022126849
0.0536814124	,	0.5174312511
0.0517186241	,	0.5326498174
0.0498657945	,	0.5478683836
0.0481040619	,	0.5630869498
0.0464346465	,	0.5783055160
0.0448588932	,	0.5935240822
0.0433694937	,	0.6087426484
0.0419736762	,	0.6239612146
0.0406452983	,	0.6391797808
0.0393856002	,	0.6543983470
0.0381850559	,	0.6696169132
0.0370431746	,	0.6848354795
0.0359557594	,	0.7000540457
0.0349125130	,	0.7152726119
0.0339153237	,	0.7304911781
0.0329608713	,	0.7457097443
0.0320524128	,	0.7609283105
0.0311839781	,	0.7761468767
0.0303545085	,	0.7913654429
0.0295571816	,	0.8065840091
0.0287916075	,	0.8218025753
0.0280589508	,	0.8370211416
0.0273508323	,	0.8522397078
0.0266691761	,	0.8674582740
0.0260167521	,	0.8826768402
0.0253901022	,	0.8978954064
0.0247875537	,	0.9131139726
0.0242021513	,	0.9283325388
0.0236466780	,	0.9435511050
0.0231115229	,	0.9587696712
0.0226034376	,	0.9739882374
0.0221101713	,	0.9892068037
0.0216368608	,	1.0044253699
0.0211759617	,	1.0196439361
0.0207312958	,	1.0348625023
0.0202999499	,	1.0500810685
0.0198826891	,	1.0652996347
0.0194774979	,	1.0805182009
0.0190836140	,	1.0957367671
0.0186999489	,	1.1109553333
0.0183267141	,	1.1261738995
0.0179602087	,	1.1413924658
0.0176053306	,	1.1566110320
0.0172587847	,	1.1718295982
0.0169226360	,	1.1870481644
0.0165936759	,	1.2022667306
0.0162729411	,	1.2174852968
0.0159610686	,	1.2327038630
0.0156612657	,	1.2479224292
0.0153708110	,	1.2631409954
0.0150877277	,	1.2783595616
0.0148129207	,	1.2935781279
0.0145427856	,	1.3087966941
0.0142795648	,	1.3240152603
0.0140235587	,	1.3392338265
0.0137709193	,	1.3544523927
0.0135287679	,	1.3696709589
0.0132887086	,	1.3848895251
0.0130564933	,	1.4001080913
0.0128314322	,	1.4153266575
0.0126090500	,	1.4305452237
0.0123948315	,	1.4457637900
0.0121855843	,	1.4609823562
0.0119820302	,	1.4762009224
0.0117817034	,	1.4914194886
0.0115861962	,	1.5066380548
0.0113946062	,	1.5218566210
0.0112083860	,	1.5370751872
0.0110272625	,	1.5522937534
0.0108529943	,	1.5675123196
0.0106818105	,	1.5827308859
0.0105138205	,	1.5979494521
0.0103524894	,	1.6131680183
0.0101949786	,	1.6283865845
0.0100435302	,	1.6436051507
0.0098954724	,	1.6588237169
0.0097509759	,	1.6740422831
0.0096099340	,	1.6892608493
0.0094697391	,	1.7044794155
0.0093324626	,	1.7196979817
0.0091973419	,	1.7349165480
0.0090651120	,	1.7501351142
0.0089346279	,	1.7653536804
0.0088057817	,	1.7805722466
0.0086788572	,	1.7957908128
0.0085528961	,	1.8110093790
0.0084281369	,	1.8262279452
0.0083066493	,	1.8414465114
0.0081876244	,	1.8566650776
0.0080717797	,	1.8718836438
0.0079546861	,	1.8871022101
0.0078420525	,	1.9023207763
0.0077302697	,	1.9175393425
0.0076211925	,	1.9327579087
0.0075129905	,	1.9479764749
0.0074069979	,	1.9631950411
0.0073035315	,	1.9784136073
0.0072030453	,	1.9936321735
0.0071036368	,	2.0088507397
0.0070079954	,	2.0240693059
0.0069132233	,	2.0392878722
0.0068199218	,	2.0545064384
0.0067296795	,	2.0697250046
0.0066394923	,	2.0849435708
0.0065526368	,	2.1001621370
0.0064671093	,	2.1153807032
0.0063832393	,	2.1305992694
0.0063006981	,	2.1458178356
0.0062187115	,	2.1610364018
0.0061394214	,	2.1762549680
0.0060640919	,	2.1914735343
0.0059900041	,	2.2066921005
0.0059158878	,	2.2219106667
0.0058450496	,	2.2371292329
0.0057748373	,	2.2523477991
0.0057058635	,	2.2675663653
0.0056381858	,	2.2827849315
0.0055717405	,	2.2980034977
0.0055065668	,	2.3132220639
0.0054411937	,	2.3284406301
0.0053775244	,	2.3436591964
0.0053144429	,	2.3588777626
0.0052515323	,	2.3740963288
0.0051898498	,	2.3893148950
0.0051315370	,	2.4045334612
0.0050724704	,	2.4197520274
0.0050149451	,	2.4349705936
0.0049576737	,	2.4501891598
0.0049012710	,	2.4654077260
0.0048456600	,	2.4806262922
0.0047913023	,	2.4958448585
0.0047369206	,	2.5110634247
0.0046834277	,	2.5262819909
0.0046308574	,	2.5415005571
0.0045783574	,	2.5567191233
0.0045279359	,	2.5719376895
0.0044764581	,	2.5871562557
0.0044262281	,	2.6023748219
0.0043764810	,	2.6175933881
0.0043271545	,	2.6328119543
0.0042787949	,	2.6480305206
0.0042309420	,	2.6632490868
0.0041839596	,	2.6784676530
0.0041372327	,	2.6936862192
0.0040906551	,	2.7089047854
0.0040449121	,	2.7241233516
0.0040018736	,	2.7393419178
0.0039582009	,	2.7545604840
0.0039164548	,	2.7697790502
0.0038745248	,	2.7849976164
0.0038331415	,	2.8002161827
0.0037930173	,	2.8154347489
0.0037534168	,	2.8306533151
0.0037148893	,	2.8458718813
0.0036769352	,	2.8610904475
0.0036394341	,	2.8763090137
0.0036024696	,	2.8915275799
0.0035661710	,	2.9067461461
0.0035300236	,	2.9219647123
0.0034942400	,	2.9371832786
0.0034593847	,	2.9524018448
0.0034252633	,	2.9676204110
0.0033915160	,	2.9828389772
0.0033578558	,	2.9980575434
0.0033247967	,	3.0132761096
0.0032921915	,	3.0284946758
0.0032602731	,	3.0437132420
0.0032289910	,	3.0589318082
0.0031975043	,	3.0741503744
0.0031665097	,	3.0893689407
0.0031359646	,	3.1045875069
0.0031053563	,	3.1198060731
0.0030751553	,	3.1350246393
0.0030450751	,	3.1502432055
0.0030153399	,	3.1654617717
0.0029868298	,	3.1806803379
0.0029580548	,	3.1958989041
0.0029303175	,	3.2111174703
0.0029021938	,	3.2263360365
0.0028745891	,	3.2415546028
0.0028474949	,	3.2567731690
0.0028203889	,	3.2719917352
0.0027935307	,	3.2872103014
0.0027674170	,	3.3024288676
0.0027411982	,	3.3176474338
0.0027153588	,	3.3328660000
0.0026901089	,	3.3480845662
0.0026647087	,	3.3633031324
0.0026410149	,	3.3785216986
0.0026171853	,	3.3937402649
0.0025932484	,	3.4089588311
0.0025699005	,	3.4241773973
0.0025466633	,	3.4393959635
0.0025239262	,	3.4546145297
0.0025013281	,	3.4698330959
0.0024790232	,	3.4850516621
0.0024570651	,	3.5002702283
0.0024352432	,	3.5154887945
0.0024131276	,	3.5307073607
0.0023917142	,	3.5459259270
0.0023704728	,	3.5611444932
0.0023496945	,	3.5763630594
0.0023286868	,	3.5915816256
0.0023080776	,	3.6068001918
0.0022874977	,	3.6220187580
0.0022669227	,	3.6372373242
0.0022466796	,	3.6524558904
0.0022268512	,	3.6676744566
0.0022070397	,	3.6828930228
0.0021875315	,	3.6981115891
0.0021693694	,	3.7133301553
0.0021512148	,	3.7285487215
0.0021326752	,	3.7437672877
0.0021146776	,	3.7589858539
0.0020965860	,	3.7742044201
0.0020786737	,	3.7894229863
0.0020611997	,	3.8046415525
0.0020436418	,	3.8198601187
0.0020264615	,	3.8350786849
0.0020090261	,	3.8502972512
0.0019917993	,	3.8655158174
0.0019745485	,	3.8807343836
0.0019575195	,	3.8959529498
0.0019407889	,	3.9111715160
0.0019242124	,	3.9263900822
0.0019078643	,	3.9416086484
0.0018914103	,	3.9568272146
0.0018751603	,	3.9720457808
0.0018591248	,	3.9872643470
0.0018430025	,	4.0024829133
0.0018271506	,	4.0177014795
0.0018113886	,	4.0329200457
0.0017959114	,	4.0481386119
0.0017803352	,	4.0633571781
0.0017649700	,	4.0785757443
0.0017494465	,	4.0937943105
0.0017343242	,	4.1090128767
0.0017197281	,	4.1242314429
0.0017047094	,	4.1394500091
0.0016898538	,	4.1546685754
0.0016752494	,	4.1698871416
0.0016608965	,	4.1851057078
0.0016467447	,	4.2003242740
0.0016329510	,	4.2155428402
0.0016191337	,	4.2307614064
0.0016052327	,	4.2459799726
0.0015915109	,	4.2611985388
0.0015783135	,	4.2764171050
0.0015649371	,	4.2916356712
0.0015519425	,	4.3068542375
0.0015387422	,	4.3220728037
0.0015259197	,	4.3372913699
0.0015133021	,	4.3525099361
0.0015006912	,	4.3677285023
0.0014881590	,	4.3829470685
0.0014756209	,	4.3981656347
0.0014635112	,	4.4133842009
0.0014514784	,	4.4286027671
0.0014395275	,	4.4438213334
0.0014276558	,	4.4590398996
0.0014158719	,	4.4742584658
0.0014042255	,	4.4894770320
0.0013929641	,	4.5046955982
0.0013815615	,	4.5199141644
0.0013702511	,	4.5351327306
0.0013592302	,	4.5503512968
0.0013483042	,	4.5655698630
0.0013386829	,	4.5807884292
0.0013282977	,	4.5960069955
0.0013183745	,	4.6112255617
0.0013083049	,	4.6264441279
0.0012985832	,	4.6416626941
0.0012890537	,	4.6568812603
0.0012794724	,	4.6720998265
0.0012703265	,	4.6873183927
0.0012613302	,	4.7025369589
0.0012520631	,	4.7177555251
0.0012430804	,	4.7329740913
0.0012341419	,	4.7481926576
0.0012253032	,	4.7634112238
0.0012163673	,	4.7786297900
0.0012076136	,	4.7938483562
0.0011988879	,	4.8090669224
0.0011903390	,	4.8242854886
0.0011817893	,	4.8395040548
0.0011732867	,	4.8547226210
0.0011649613	,	4.8699411872
0.0011567734	,	4.8851597534
0.0011485232	,	4.9003783197
0.0011403356	,	4.9155968859
0.0011324130	,	4.9308154521
0.0011245656	,	4.9460340183
0.0011165349	,	4.9612525845
0.0011086106	,	4.9764711507
0.0011008106	,	4.9916897169
0.0010931726	,	5.0069082831
0.0010854978	,	5.0221268493
0.0010778630	,	5.0373454155
0.0010703152	,	5.0525639818
0.0010628111	,	5.0677825480
0.0010554644	,	5.0830011142
0.0010480310	,	5.0982196804
0.0010407313	,	5.1134382466
0.0010333581	,	5.1286568128
0.0010260809	,	5.1438753790
0.0010188948	,	5.1590939452
0.0010117513	,	5.1743125114
0.0010046009	,	5.1895310776
0.0009975754	,	5.2047496439
0.0009904700	,	5.2199682101
0.0009834906	,	5.2351867763
0.0009766283	,	5.2504053425
0.0009697033	,	5.2656239087
0.0009629503	,	5.2808424749
0.0009562564	,	5.2960610411
0.0009495403	,	5.3112796073
0.0009429752	,	5.3264981735
0.0009364018	,	5.3417167397
0.0009300341	,	5.3569353060
0.0009235492	,	5.3721538722
0.0009170643	,	5.3873724384
0.0009108141	,	5.4025910046
0.0009046080	,	5.4178095708
0.0008984960	,	5.4330281370
0.0008922606	,	5.4482467032
0.0008861310	,	5.4634652694
0.0008800989	,	5.4786838356
0.0008741026	,	5.4939024018
0.0008682501	,	5.5091209681
0.0008626192	,	5.5243395343
0.0008569098	,	5.5395581005
0.0008511966	,	5.5547766667
0.0008455561	,	5.5699952329
0.0008400634	,	5.5852137991
0.0008345719	,	5.6004323653
0.0008291330	,	5.6156509315
0.0008237425	,	5.6308694977
0.0008184190	,	5.6460880639
0.0008130672	,	5.6613066302
0.0008077706	,	5.6765251964
0.0008023952	,	5.6917437626
0.0007971908	,	5.7069623288
0.0007919758	,	5.7221808950
0.0007869767	,	5.7373994612
0.0007818093	,	5.7526180274
0.0007767337	,	5.7678365936
0.0007717139	,	5.7830551598
0.0007666395	,	5.7982737261
0.0007616113	,	5.8134922923
0.0007565945	,	5.8287108585
0.0007516573	,	5.8439294247
0.0007469568	,	5.8591479909
0.0007423983	,	5.8743665571
0.0007377625	,	5.8895851233
0.0007329981	,	5.9048036895
0.0007282388	,	5.9200222557
0.0007236486	,	5.9352408219
0.0007190676	,	5.9504593882
0.0007146031	,	5.9656779544
0.0007100878	,	5.9808965206
0.0007056033	,	5.9961150868
0.0007010864	,	6.0113336530
0.0006965913	,	6.0265522192
0.0006922181	,	6.0417707854
0.0006879226	,	6.0569893516
0.0006837148	,	6.0722079178
0.0006793348	,	6.0874264840
0.0006751090	,	6.1026450503
0.0006710176	,	6.1178636165
0.0006667171	,	6.1330821827
0.0006625705	,	6.1483007489
0.0006584830	,	6.1635193151
0.0006542907	,	6.1787378813
0.0006503024	,	6.1939564475
0.0006462803	,	6.2091750137
0.0006422541	,	6.2243935799
0.0006382327	,	6.2396121461
0.0006342403	,	6.2548307124
0.0006302702	,	6.2700492786
0.0006263162	,	6.2852678448
0.0006223783	,	6.3004864110
0.0006184903	,	6.3157049772
0.0006146422	,	6.3309235434
0.0006108027	,	6.3461421096
0.0006069524	,	6.3613606758
0.0006031370	,	6.3765792420
0.0005993405	,	6.3917978082
0.0005957350	,	6.4070163745
0.0005920263	,	6.4222349407
0.0005882833	,	6.4374535069
0.0005849563	,	6.4526720731
0.0005814480	,	6.4678906393
0.0005780788	,	6.4831092055
0.0005744598	,	6.4983277717
0.0005708322	,	6.5135463379
0.0005673064	,	6.5287649041
0.0005638590	,	6.5439834703
0.0005604450	,	6.5592020366
0.0005570840	,	6.5744206028
0.0005537809	,	6.5896391690
0.0005505562	,	6.6048577352
0.0005473258	,	6.6200763014
0.0005440795	,	6.6352948676
0.0005408606	,	6.6505134338
0.0005377009	,	6.6657320000
0.0005345569	,	6.6809505662
0.0005315052	,	6.6961691324
0.0005284627	,	6.7113876987
0.0005254319	,	6.7266062649
0.0005224247	,	6.7418248311
0.0005194887	,	6.7570433973
0.0005165548	,	6.7722619635
0.0005135245	,	6.7874805297
0.0005105850	,	6.8026990959
0.0005076706	,	6.8179176621
0.0005047348	,	6.8331362283
0.0005019147	,	6.8483547945
0.0004991032	,	6.8635733608
0.0004963093	,	6.8787919270
0.0004934848	,	6.8940104932
0.0004907554	,	6.9092290594
0.0004881353	,	6.9244476256
0.0004852554	,	6.9396661918
0.0004825424	,	6.9548847580
0.0004798111	,	6.9701033242
0.0004773763	,	6.9853218904
0.0004747989	,	7.0005404566
0.0004722186	,	7.0157590229
0.0004695640	,	7.0309775891
0.0004670605	,	7.0461961553
0.0004644297	,	7.0614147215
0.0004619226	,	7.0766332877
0.0004594378	,	7.0918518539
0.0004569109	,	7.1070704201
0.0004543803	,	7.1222889863
0.0004518292	,	7.1375075525
0.0004493739	,	7.1527261187
0.0004469564	,	7.1679446850
0.0004445263	,	7.1831632512
0.0004420734	,	7.1983818174
0.0004396562	,	7.2136003836
0.0004372967	,	7.2288189498
0.0004348681	,	7.2440375160
0.0004326029	,	7.2592560822
0.0004303256	,	7.2744746484
0.0004279232	,	7.2896932146
0.0004255263	,	7.3049117809
0.0004232242	,	7.3201303471
0.0004209145	,	7.3353489133
0.0004185894	,	7.3505674795
0.0004163168	,	7.3657860457
0.0004140345	,	7.3810046119
0.0004117488	,	7.3962231781
0.0004094812	,	7.4114417443
0.0004072072	,	7.4266603105
0.0004050250	,	7.4418788767
0.0004028107	,	7.4570974430
0.0004006246	,	7.4723160092
0.0003984404	,	7.4875345754
0.0003962327	,	7.5027531416
0.0003941067	,	7.5179717078
0.0003919340	,	7.5331902740
0.0003897770	,	7.5484088402
0.0003876292	,	7.5636274064
0.0003854908	,	7.5788459726
0.0003834182	,	7.5940645388
0.0003812811	,	7.6092831051
0.0003791762	,	7.6245016713
0.0003770527	,	7.6397202375
0.0003749497	,	7.6549388037
0.0003728980	,	7.6701573699
0.0003708590	,	7.6853759361
0.0003688852	,	7.7005945023
0.0003668241	,	7.7158130685
0.0003647292	,	7.7310316347
0.0003627216	,	7.7462502009
0.0003607265	,	7.7614687672
0.0003587430	,	7.7766873334
0.0003567860	,	7.7919058996
0.0003548744	,	7.8071244658
0.0003530329	,	7.8223430320
0.0003511858	,	7.8375615982
0.0003493635	,	7.8527801644
0.0003475236	,	7.8679987306
0.0003456448	,	7.8832172968
0.0003437290	,	7.8984358630
0.0003419085	,	7.9136544293
0.0003400986	,	7.9288729955
0.0003383604	,	7.9440915617
0.0003366765	,	7.9593101279
0.0003348678	,	7.9745286941
0.0003330506	,	7.9897472603
0.0003312098	,	8.0049658265
0.0003294651	,	8.0201843927
0.0003277868	,	8.0354029589
0.0003261002	,	8.0506215251
0.0003244124	,	8.0658400914
0.0003226606	,	8.0810586576
0.0003209275	,	8.0962772238
0.0003192558	,	8.1114957900
0.0003175603	,	8.1267143562
0.0003158931	,	8.1419329224
0.0003142387	,	8.1571514886
0.0003125872	,	8.1723700548
0.0003109119	,	8.1875886210
0.0003092469	,	8.2028071872
0.0003076279	,	8.2180257535
0.0003060301	,	8.2332443197
0.0003044398	,	8.2484628859
0.0003028619	,	8.2636814521
0.0003013333	,	8.2789000183
0.0002996902	,	8.2941185845
0.0002980997	,	8.3093371507
0.0002965207	,	8.3245557169
0.0002949469	,	8.3397742831
0.0002934086	,	8.3549928493
0.0002918497	,	8.3702114156
0.0002903029	,	8.3854299818
0.0002887459	,	8.4006485480
0.0002872004	,	8.4158671142
0.0002856862	,	8.4310856804
0.0002841662	,	8.4463042466
0.0002826455	,	8.4615228128
0.0002811591	,	8.4767413790
0.0002796920	,	8.4919599452
0.0002782302	,	8.5071785114
0.0002767511	,	8.5223970777
0.0002752471	,	8.5376156439
0.0002737572	,	8.5528342101
0.0002722772	,	8.5680527763
0.0002708291	,	8.5832713425
0.0002693796	,	8.5984899087
0.0002679168	,	8.6137084749
0.0002664640	,	8.6289270411
0.0002650130	,	8.6441456073
0.0002635673	,	8.6593641736
0.0002621223	,	8.6745827398
0.0002606876	,	8.6898013060
0.0002592534	,	8.7050198722
0.0002578752	,	8.7202384384
0.0002564439	,	8.7354570046
0.0002550415	,	8.7506755708
0.0002536385	,	8.7658941370
0.0002522882	,	8.7811127032
0.0002509527	,	8.7963312694
0.0002496701	,	8.8115498357
0.0002482451	,	8.8267684019
0.0002468864	,	8.8419869681
0.0002455021	,	8.8572055343
0.0002441744	,	8.8724241005
0.0002428387	,	8.8876426667
0.0002414666	,	8.9028612329
0.0002401809	,	8.9180797991
0.0002388493	,	8.9332983653
0.0002375898	,	8.9485169315
0.0002362842	,	8.9637354978
0.0002349717	,	8.9789540640
0.0002336604	,	8.9941726302
0.0002323527	,	9.0093911964
0.0002310868	,	9.0246097626
0.0002297946	,	9.0398283288
0.0002285178	,	9.0550468950
0.0002272723	,	9.0702654612
0.0002260046	,	9.0854840274
0.0002247295	,	9.1007025936
0.0002234731	,	9.1159211599
0.0002222123	,	9.1311397261
0.0002209773	,	9.1463582923
0.0002197491	,	9.1615768585
0.0002185145	,	9.1767954247
0.0002172858	,	9.1920139909
0.0002160528	,	9.2072325571
0.0002148162	,	9.2224511233
0.0002135889	,	9.2376696895
0.0002124075	,	9.2528882557
0.0002113108	,	9.2681068220
0.0002101589	,	9.2833253882
0.0002089368	,	9.2985439544
0.0002077252	,	9.3137625206
0.0002065173	,	9.3289810868
0.0002053389	,	9.3441996530
0.0002041627	,	9.3594182192
0.0002029891	,	9.3746367854
0.0002018087	,	9.3898553516
0.0002006487	,	9.4050739178
0.0001994867	,	9.4202924841
0.0001983339	,	9.4355110503
0.0001971767	,	9.4507296165
0.0001960759	,	9.4659481827
0.0001949985	,	9.4811667489
0.0001939348	,	9.4963853151
0.0001928300	,	9.5116038813
0.0001917555	,	9.5268224475
0.0001906316	,	9.5420410137
0.0001896371	,	9.5572595799
0.0001885788	,	9.5724781462
0.0001875821	,	9.5876967124
0.0001865362	,	9.6029152786
0.0001854614	,	9.6181338448
0.0001843663	,	9.6333524110
0.0001832839	,	9.6485709772
0.0001822254	,	9.6637895434
0.0001812020	,	9.6790081096
0.0001801689	,	9.6942266758
0.0001791463	,	9.7094452420
0.0001781338	,	9.7246638083
0.0001771230	,	9.7398823745
0.0001761234	,	9.7551009407
0.0001751648	,	9.7703195069
0.0001741511	,	9.7855380731
0.0001731224	,	9.8007566393
0.0001721485	,	9.8159752055
0.0001711810	,	9.8311937717
0.0001701965	,	9.8464123379
0.0001692122	,	9.8616309041
0.0001682360	,	9.8768494704
0.0001672748	,	9.8920680366
0.0001663094	,	9.9072866028
0.0001653435	,	9.9225051690
0.0001643781	,	9.9377237352
0.0001634188	,	9.9529423014
0.0001624670	,	9.9681608676
0.0001615208	,	9.9833794338
0.0001605772	,	9.9985980000
0.0001596356	,	10.0138165662
0.0001587812	,	10.0290351325
0.0001578651	,	10.0442536987
0.0001569368	,	10.0594722649
0.0001560211	,	10.0746908311
0.0001551296	,	10.0899093973
0.0001542136	,	10.1051279635
0.0001532903	,	10.1203465297
0.0001524619	,	10.1355650959
0.0001515724	,	10.1507836621
0.0001506748	,	10.1660022284
0.0001498233	,	10.1812207946
0.0001490177	,	10.1964393608
0.0001481500	,	10.2116579270
0.0001472546	,	10.2268764932
0.0001464353	,	10.2420950594
0.0001456477	,	10.2573136256
0.0001448330	,	10.2725321918
0.0001439876	,	10.2877507580
0.0001431552	,	10.3029693242
0.0001423169	,	10.3181878905
0.0001414857	,	10.3334064567
0.0001406725	,	10.3486250229
0.0001398697	,	10.3638435891
0.0001390402	,	10.3790621553
0.0001382351	,	10.3942807215
0.0001374414	,	10.4094992877
0.0001366697	,	10.4247178539
0.0001358753	,	10.4399364201
0.0001350972	,	10.4551549863
0.0001343230	,	10.4703735526
0.0001335486	,	10.4855921188
0.0001327685	,	10.5008106850
0.0001319925	,	10.5160292512
0.0001312257	,	10.5312478174
0.0001304597	,	10.5464663836
0.0001297037	,	10.5616849498
0.0001289372	,	10.5769035160
0.0001281757	,	10.5921220822
0.0001274269	,	10.6073406484
0.0001267134	,	10.6225592147
0.0001260346	,	10.6377777809
0.0001253336	,	10.6529963471
0.0001246323	,	10.6682149133
0.0001238771	,	10.6834334795
0.0001231594	,	10.6986520457
0.0001223993	,	10.7138706119
0.0001216658	,	10.7290891781
0.0001209345	,	10.7443077443
0.0001202267	,	10.7595263105
0.0001195159	,	10.7747448768
0.0001188030	,	10.7899634430
0.0001180889	,	10.8051820092
0.0001173878	,	10.8204005754
0.0001167397	,	10.8356191416
0.0001160659	,	10.8508377078
0.0001153728	,	10.8660562740
0.0001146926	,	10.8812748402
0.0001139976	,	10.8964934064
0.0001133274	,	10.9117119726
0.0001126617	,	10.9269305389
0.0001119763	,	10.9421491051
0.0001113103	,	10.9573676713
0.0001106358	,	10.9725862375
0.0001099679	,	10.9878048037
0.0001093231	,	11.0030233699
0.0001086612	,	11.0182419361
0.0001079924	,	11.0334605023
0.0001073746	,	11.0486790685
0.0001067722	,	11.0638976347
0.0001061422	,	11.0791162010
0.0001054882	,	11.0943347672
0.0001048499	,	11.1095533334
0.0001041997	,	11.1247718996
0.0001035779	,	11.1399904658
0.0001029626	,	11.1552090320
0.0001023513	,	11.1704275982
0.0001017298	,	11.1856461644
0.0001010793	,	11.2008647306
0.0001004601	,	11.2160832968
0.0000998756	,	11.2313018631
0.0000992536	,	11.2465204293
0.0000986335	,	11.2617389955
0.0000980122	,	11.2769575617
0.0000974081	,	11.2921761279
0.0000968328	,	11.3073946941
0.0000962163	,	11.3226132603
0.0000956515	,	11.3378318265
0.0000950470	,	11.3530503927
0.0000944646	,	11.3682689589
0.0000938694	,	11.3834875252
0.0000932871	,	11.3987060914
0.0000927039	,	11.4139246576
0.0000921351	,	11.4291432238
0.0000915640	,	11.4443617900
0.0000909881	,	11.4595803562
0.0000904075	,	11.4747989224
0.0000898307	,	11.4900174886
0.0000892699	,	11.5052360548
0.0000886953	,	11.5204546211
0.0000881230	,	11.5356731873
0.0000875643	,	11.5508917535
0.0000870174	,	11.5661103197
0.0000864536	,	11.5813288859
0.0000858997	,	11.5965474521
0.0000853560	,	11.6117660183
0.0000847895	,	11.6269845845
0.0000842263	,	11.6422031507
0.0000836833	,	11.6574217169
0.0000831380	,	11.6726402832
0.0000826059	,	11.6878588494
0.0000820552	,	11.7030774156
0.0000815112	,	11.7182959818
0.0000809710	,	11.7335145480
0.0000804288	,	11.7487331142
0.0000798882	,	11.7639516804
0.0000793554	,	11.7791702466
0.0000788219	,	11.7943888128
0.0000782902	,	11.8096073790
0.0000777571	,	11.8248259453
0.0000772317	,	11.8400445115
0.0000767005	,	11.8552630777
0.0000761805	,	11.8704816439
0.0000756799	,	11.8857002101
0.0000751517	,	11.9009187763
0.0000746193	,	11.9161373425
0.0000741158	,	11.9313559087
0.0000736175	,	11.9465744749
0.0000730918	,	11.9617930411
0.0000725935	,	11.9770116074
0.0000721042	,	11.9922301736
0.0000716172	,	12.0074487398
0.0000711089	,	12.0226673060
0.0000705948	,	12.0378858722
0.0000700776	,	12.0531044384
0.0000695700	,	12.0683230046
0.0000690761	,	12.0835415708
0.0000685950	,	12.0987601370
0.0000680933	,	12.1139787032
0.0000676011	,	12.1291972695
0.0000671066	,	12.1444158357
0.0000666043	,	12.1596344019
0.0000661097	,	12.1748529681
0.0000656261	,	12.1900715343
0.0000651518	,	12.2052901005
0.0000646963	,	12.2205086667
0.0000642600	,	12.2357272329
0.0000637555	,	12.2509457991
0.0000632797	,	12.2661643653
0.0000628020	,	12.2813829316
0.0000623218	,	12.2966014978
0.0000618469	,	12.3118200640
0.0000613700	,	12.3270386302
0.0000609034	,	12.3422571964
0.0000604458	,	12.3574757626
0.0000599709	,	12.3726943288
0.0000595003	,	12.3879128950
0.0000590411	,	12.4031314612
0.0000585855	,	12.4183500274
0.0000581223	,	12.4335685937
0.0000576680	,	12.4487871599
0.0000572134	,	12.4640057261
0.0000567561	,	12.4792242923
0.0000563181	,	12.4944428585
0.0000558808	,	12.5096614247
0.0000554178	,	12.5248799909
0.0000549552	,	12.5400985571
0.0000545129	,	12.5553171233
0.0000540613	,	12.5705356895
0.0000536151	,	12.5857542558
0.0000531676	,	12.6009728220
0.0000527221	,	12.6161913882
0.0000522752	,	12.6314099544
0.0000518314	,	12.6466285206
0.0000513946	,	12.6618470868
0.0000509495	,	12.6770656530
0.0000505128	,	12.6922842192
0.0000500755	,	12.7075027854
0.0000496370	,	12.7227213516
0.0000492011	,	12.7379399179
0.0000487651	,	12.7531584841
0.0000483320	,	12.7683770503
0.0000478983	,	12.7835956165
0.0000474660	,	12.7988141827
0.0000470365	,	12.8140327489
0.0000466053	,	12.8292513151
0.0000461799	,	12.8444698813
0.0000457682	,	12.8596884475
0.0000453560	,	12.8749070137
0.0000449851	,	12.8901255800
0.0000445953	,	12.9053441462
0.0000441654	,	12.9205627124
0.0000437504	,	12.9357812786
0.0000433406	,	12.9509998448
0.0000429376	,	12.9662184110
0.0000425148	,	12.9814369772
0.0000421056	,	12.9966555434
0.0000417065	,	13.0118741096
0.0000413493	,	13.0270926759
0.0000409386	,	13.0423112421
0.0000405398	,	13.0575298083
0.0000401483	,	13.0727483745
0.0000397733	,	13.0879669407
0.0000394046	,	13.1031855069
0.0000390392	,	13.1184040731
0.0000386599	,	13.1336226393
0.0000382701	,	13.1488412055
0.0000379041	,	13.1640597717
0.0000375213	,	13.1792783380
0.0000371446	,	13.1944969042
0.0000367837	,	13.2097154704
0.0000364162	,	13.2249340366
0.0000360504	,	13.2401526028
0.0000356845	,	13.2553711690
0.0000353188	,	13.2705897352
0.0000349594	,	13.2858083014
0.0000345922	,	13.3010268676
0.0000342394	,	13.3162454338
0.0000338755	,	13.3314640001
0.0000335245	,	13.3466825663
0.0000331806	,	13.3619011325
0.0000328227	,	13.3771196987
0.0000324747	,	13.3923382649
0.0000321253	,	13.4075568311
0.0000317724	,	13.4227753973
0.0000314288	,	13.4379939635
0.0000310814	,	13.4532125297
0.0000307605	,	13.4684310959
0.0000304288	,	13.4836496622
0.0000300833	,	13.4988682284
0.0000297409	,	13.5140867946
0.0000294282	,	13.5293053608
0.0000290696	,	13.5445239270
0.0000287555	,	13.5597424932
0.0000284115	,	13.5749610594
0.0000280752	,	13.5901796256
0.0000277764	,	13.6053981918
0.0000274561	,	13.6206167580
0.0000271286	,	13.6358353243
0.0000267881	,	13.6510538905
0.0000264714	,	13.6662724567
0.0000261497	,	13.6814910229
0.0000258244	,	13.6967095891
0.0000255015	,	13.7119281553
0.0000252388	,	13.7271467215
0.0000249188	,	13.7423652877
0.0000246018	,	13.7575838539
0.0000243120	,	13.7728024201
0.0000240133	,	13.7880209864
0.0000237007	,	13.8032395526
0.0000233945	,	13.8184581188
0.0000230872	,	13.8336766850
0.0000227828	,	13.8488952512
0.0000224947	,	13.8641138174
0.0000222285	,	13.8793323836
0.0000219461	,	13.8945509498
0.0000216487	,	13.9097695160
0.0000213501	,	13.9249880822
0.0000210667	,	13.9402066485
0.0000207827	,	13.9554252147
0.0000204966	,	13.9706437809
0.0000202121	,	13.9858623471
0.0000199174	,	14.0010809133
0.0000196453	,	14.0162994795
0.0000193692	,	14.0315180457
0.0000190975	,	14.0467366119
0.0000188383	,	14.0619551781
0.0000185854	,	14.0771737443
0.0000183268	,	14.0923923106
0.0000180563	,	14.1076108768
0.0000177796	,	14.1228294430
0.0000175241	,	14.1380480092
0.0000172560	,	14.1532665754
0.0000169955	,	14.1684851416
0.0000167298	,	14.1837037078
0.0000164615	,	14.1989222740
0.0000162131	,	14.2141408402
0.0000159552	,	14.2293594064
0.0000156931	,	14.2445779727
0.0000154365	,	14.2597965389
0.0000151793	,	14.2750151051
0.0000149315	,	14.2902336713
0.0000146819	,	14.3054522375
0.0000144309	,	14.3206708037
0.0000141803	,	14.3358893699
0.0000139295	,	14.3511079361
0.0000136873	,	14.3663265023
0.0000134406	,	14.3815450686
0.0000131922	,	14.3967636348
0.0000129475	,	14.4119822010
0.0000127019	,	14.4272007672
0.0000124613	,	14.4424193334
0.0000122193	,	14.4576378996
0.0000119783	,	14.4728564658
0.0000117366	,	14.4880750320
0.0000114967	,	14.5032935982
0.0000112696	,	14.5185121644
0.0000110724	,	14.5337307307
0.0000108342	,	14.5489492969
0.0000106013	,	14.5641678631
0.0000103848	,	14.5793864293
0.0000101588	,	14.5946049955
0.0000099153	,	14.6098235617
0.0000096918	,	14.6250421279
0.0000094576	,	14.6402606941
0.0000092776	,	14.6554792603
0.0000091389	,	14.6706978265
0.0000089442	,	14.6859163928
0.0000087134	,	14.7011349590
0.0000085180	,	14.7163535252
0.0000083316	,	14.7315720914
0.0000081233	,	14.7467906576
0.0000079277	,	14.7620092238
0.0000077593	,	14.7772277900
0.0000075628	,	14.7924463562
0.0000073685	,	14.8076649224
0.0000071653	,	14.8228834886
0.0000069832	,	14.8381020549
0.0000068052	,	14.8533206211
0.0000066258	,	14.8685391873
0.0000064340	,	14.8837577535
0.0000062600	,	14.8989763197
0.0000060829	,	14.9141948859
0.0000058915	,	14.9294134521
0.0000057084	,	14.9446320183
0.0000055444	,	14.9598505845
0.0000053713	,	14.9750691507
0.0000051921	,	14.9902877170
0.0000050154	,	15.0055062832
0.0000048562	,	15.0207248494
0.0000046974	,	15.0359434156
0.0000045205	,	15.0511619818
0.0000043559	,	15.0663805480
0.0000041979	,	15.0815991142
0.0000040275	,	15.0968176804
0.0000038550	,	15.1120362466
0.0000036972	,	15.1272548128
0.0000035369	,	15.1424733791
0.0000033974	,	15.1576919453
0.0000032281	,	15.1729105115
0.0000030677	,	15.1881290777
0.0000029029	,	15.2033476439


==> data/L3D_CP.dat <==
	X			,		 T
3.4466407299	,	0.0317433740
0.1657370925	,	50.0221291580
0.0254703239	,	152.0524522240
0.0098970188	,	271.9325069840
0.0058031841	,	374.4038073160
0.0036135237	,	451.4521280540
0.0024283468	,	528.0815843520
0.0018624810	,	590.5855205240


==> data/L3D_PCP.dat <==
	X			,		 T
3.4466402531	,	1.1244846970
0.1657145619	,	42.4755143760
0.0255815517	,	107.1342682300
0.0093473122	,	145.1037504750
0.0047926148	,	175.6726280480
0.0029002628	,	208.8082762440
0.0020566061	,	233.0578091250
0.0014871726	,	259.2708981200
0.0010948651	,	280.1416803330


==> data/L3D_PCP2.dat <==
	X			,		 T
3.4466404915	,	1.1344128210
0.4255558550	,	6.1868201140
0.0954279453	,	12.6419127200
0.0396393500	,	21.2632601070
0.0220777169	,	30.4616976100
0.0122034336	,	37.8188012700
0.0071328180	,	47.7062165780
0.0059203585	,	55.3953520920


==> data/L3D_PFDR.dat <==
	X			,		 T
84.6635742188	,	0.0000000000
22.3118190765	,	5.2090284927
11.1147623062	,	10.4180569854
6.7880077362	,	15.6270854781
4.6341400146	,	20.8361139708
3.3974759579	,	26.0451424635
2.6200420856	,	31.2541709562
2.0979852676	,	36.4631994488
1.7351170778	,	41.6722279415
1.4690581560	,	46.8812564342
1.2654976845	,	52.0902849269
1.1089756489	,	57.2993134196
0.9824803472	,	62.5083419123
0.8792027235	,	67.7173704050
0.7920271158	,	72.9263988977
0.7167907953	,	78.1354273904
0.6519517899	,	83.3444558831
0.5955809951	,	88.5534843758
0.5483904481	,	93.7625128685
0.5069575310	,	98.9715413612
0.4714191556	,	104.1805698539
0.4390139282	,	109.3895983465
0.4100692272	,	114.5986268392
0.3856911659	,	119.8076553319
0.3619593680	,	125.0166838246
0.3403910100	,	130.2257123173
0.3202888668	,	135.4347408100
0.3028803170	,	140.6437693027
0.2869771719	,	145.8527977954
0.2727740705	,	151.0618262881
0.2595728636	,	156.2708547808
0.2468764633	,	161.4798832735
0.2344986200	,	166.6889117662
0.2228406370	,	171.8979402589
0.2132741511	,	177.1069687515
0.2040466666	,	182.3159972442
0.1951597333	,	187.5250257369
0.1870623082	,	192.7340542296
0.1798050404	,	197.9430827223
0.1722850204	,	203.1521112150
0.1646059155	,	208.3611397077
0.1573220640	,	213.5701682004
0.1510361284	,	218.7791966931
0.1452030689	,	223.9882251858
0.1397565156	,	229.1972536785
0.1346255988	,	234.4062821712
0.1301223189	,	239.6153106639
0.1257687509	,	244.8243391565
0.1213787869	,	250.0333676492
0.1171861812	,	255.2423961419
0.1132754162	,	260.4514246346
0.1094730124	,	265.6604531273
0.1054971963	,	270.8694816200
0.1017429903	,	276.0785101127
0.0988435000	,	281.2875386054
0.0961222500	,	286.4965670981
0.0932876766	,	291.7055955908
0.0906426758	,	296.9146240835
0.0880977139	,	302.1236525762
0.0853621960	,	307.3326810689
0.0828144401	,	312.5417095616
0.0803866461	,	317.7507380542
0.0781099647	,	322.9597665469
0.0757903978	,	328.1687950396
0.0734878331	,	333.3778235323
0.0713318884	,	338.5868520250
0.0694642290	,	343.7958805177
0.0677799284	,	349.0049090104
0.0663212910	,	354.2139375031
0.0646874979	,	359.4229659958
0.0627568066	,	364.6319944885
0.0610893629	,	369.8410229812
0.0594750829	,	375.0500514739
0.0576531738	,	380.2590799666
0.0559310243	,	385.4681084592
0.0545804016	,	390.6771369519
0.0533102304	,	395.8861654446
0.0519421920	,	401.0951939373
0.0506388620	,	406.3042224300
0.0496150702	,	411.5132509227
0.0486091152	,	416.7222794154
0.0475702845	,	421.9313079081
0.0464752093	,	427.1403364008
0.0453727916	,	432.3493648935
0.0442050323	,	437.5583933862
0.0430944264	,	442.7674218789
0.0420739241	,	447.9764503716
0.0412228517	,	453.1854788643
0.0403549895	,	458.3945073569
0.0394124165	,	463.6035358496
0.0385923348	,	468.8125643423
0.0378538221	,	474.0215928350
0.0370680876	,	479.2306213277
0.0362651423	,	484.4396498204
0.0355220102	,	489.6486783131
0.0347619504	,	494.8577068058
0.0341112316	,	500.0667352985
0.0335437544	,	505.2757637912
0.0328496620	,	510.4847922839
0.0322200693	,	515.6938207766
0.0317277238	,	520.9028492693
0.0311864130	,	526.1118777619
0.0305257589	,	531.3209062546
0.0297988560	,	536.5299347473
0.0290625803	,	541.7389632400
0.0283485502	,	546.9479917327
0.0276978984	,	552.1570202254
0.0271457452	,	557.3660487181
0.0267060772	,	562.5750772108
0.0263064951	,	567.7841057035
0.0258546565	,	572.9931341962
0.0253353100	,	578.2021626889
0.0247072540	,	583.4111911816
0.0241332743	,	588.6202196743
0.0236031543	,	593.8292481670
0.0231227037	,	599.0382766596
0.0226275623	,	604.2473051523
0.0221101753	,	609.4563336450
0.0216591060	,	614.6653621377
0.0212588236	,	619.8743906304
0.0208120923	,	625.0834191231
0.0204638559	,	630.2924476158
0.0201736130	,	635.5014761085
0.0198338423	,	640.7105046012
0.0194198489	,	645.9195330939
0.0189609434	,	651.1285615866
0.0185619202	,	656.3375900793
0.0182502009	,	661.5466185720
0.0179621968	,	666.7556470646
0.0176380947	,	671.9646755573
0.0172801353	,	677.1737040500
0.0169032887	,	682.3827325427
0.0165740810	,	687.5917610354
0.0162821580	,	692.8007895281
0.0160104521	,	698.0098180208
0.0157512706	,	703.2188465135
0.0153956888	,	708.4278750062
0.0150424158	,	713.6369034989
0.0147567205	,	718.8459319916
0.0145495832	,	724.0549604843
0.0143010337	,	729.2639889770
0.0140159670	,	734.4730174696
0.0137357973	,	739.6820459623
0.0134861283	,	744.8910744550
0.0132185500	,	750.1001029477
0.0129839908	,	755.3091314404
0.0127894469	,	760.5181599331
0.0126170078	,	765.7271884258
0.0124160973	,	770.9362169185
0.0122052524	,	776.1452454112
0.0120223900	,	781.3542739039
0.0118365902	,	786.5633023966
0.0116288234	,	791.7723308893
0.0113969930	,	796.9813593820
0.0111867087	,	802.1903878747
0.0109755844	,	807.3994163673
0.0107962899	,	812.6084448600
0.0106097898	,	817.8174733527
0.0104293758	,	823.0265018454
0.0102613438	,	828.2355303381
0.0100947116	,	833.4445588308
0.0099077914	,	838.6535873235
0.0097012846	,	843.8626158162
0.0094926786	,	849.0716443089
0.0093191909	,	854.2806728016
0.0091826385	,	859.4897012943
0.0090437783	,	864.6987297870
0.0088899471	,	869.9077582797
0.0087081343	,	875.1167867723
0.0085012773	,	880.3258152650
0.0083079217	,	885.5348437577
0.0081723491	,	890.7438722504
0.0080556637	,	895.9529007431
0.0079259677	,	901.1619292358
0.0077778730	,	906.3709577285
0.0076222229	,	911.5799862212
0.0075074271	,	916.7890147139
0.0074212425	,	921.9980432066
0.0072895871	,	927.2070716993
0.0071269418	,	932.4161001920
0.0069708023	,	937.6251286847
0.0068313121	,	942.8341571774
0.0066929413	,	948.0431856700
0.0065863300	,	953.2522141627
0.0065049022	,	958.4612426554
0.0064066853	,	963.6702711481
0.0063130860	,	968.8792996408
0.0062191365	,	974.0883281335
0.0060976944	,	979.2973566262
0.0059613520	,	984.5063851189
0.0058444575	,	989.7154136116
0.0057469402	,	994.9244421043
0.0056542498	,	1000.1334705970
0.0055650575	,	1005.3424990897
0.0054818108	,	1010.5515275824
0.0054073092	,	1015.7605560750
0.0053232228	,	1020.9695845677
0.0052401167	,	1026.1786130604
0.0051350440	,	1031.3876415531
0.0050241654	,	1036.5966700458
0.0049250396	,	1041.8056985385
0.0048566936	,	1047.0147270312
0.0047763851	,	1052.2237555239
0.0047002044	,	1057.4327840166
0.0046457094	,	1062.6418125093
0.0046006581	,	1067.8508410020
0.0045395875	,	1073.0598694947
0.0044727107	,	1078.2688979874
0.0043837978	,	1083.4779264801
0.0042677424	,	1088.6869549727
0.0041414038	,	1093.8959834654
0.0040341630	,	1099.1050119581
0.0039521055	,	1104.3140404508
0.0038833399	,	1109.5230689435
0.0038343016	,	1114.7320974362
0.0037737906	,	1119.9411259289
0.0037011772	,	1125.1501544216
0.0036151328	,	1130.3591829143
0.0035120889	,	1135.5682114070
0.0034133126	,	1140.7772398997
0.0033425882	,	1145.9862683924
0.0032823570	,	1151.1952968851
0.0032205167	,	1156.4043253777
0.0031756056	,	1161.6133538704
0.0031385995	,	1166.8223823631
0.0031057906	,	1172.0314108558
0.0030625584	,	1177.2404393485
0.0029991092	,	1182.4494678412
0.0029275452	,	1187.6584963339
0.0028582199	,	1192.8675248266
0.0027945610	,	1198.0765533193
0.0027413252	,	1203.2855818120
0.0026945253	,	1208.4946103047
0.0026388413	,	1213.7036387974
0.0025756718	,	1218.9126672901
0.0025174692	,	1224.1216957827
0.0024602462	,	1229.3307242754
0.0024121171	,	1234.5397527681
0.0023645477	,	1239.7487812608
0.0023011686	,	1244.9578097535
0.0022323329	,	1250.1668382462
0.0021752496	,	1255.3758667389
0.0021264909	,	1260.5848952316
0.0020844480	,	1265.7939237243
0.0020366688	,	1271.0029522170
0.0019865111	,	1276.2119807097
0.0019369831	,	1281.4210092024
0.0018896934	,	1286.6300376951
0.0018394658	,	1291.8390661878
0.0017990319	,	1297.0480946804
0.0017603467	,	1302.2571231731
0.0017159953	,	1307.4661516658
0.0016687757	,	1312.6751801585
0.0016174287	,	1317.8842086512
0.0015743364	,	1323.0932371439
0.0015387994	,	1328.3022656366
0.0015021430	,	1333.5112941293
0.0014694041	,	1338.7203226220
0.0014264517	,	1343.9293511147
0.0013797918	,	1349.1383796074
0.0013253668	,	1354.3474081001
0.0012732503	,	1359.5564365928
0.0012226729	,	1364.7654650854
0.0011747538	,	1369.9744935781
0.0011339000	,	1375.1835220708
0.0010948651	,	1380.3925505635
0.0010561101	,	1385.6015790562
0.0010260994	,	1390.8106075489
0.0009932206	,	1396.0196360416
0.0009618108	,	1401.2286645343
0.0009241051	,	1406.4376930270
0.0008789841	,	1411.6467215197
0.0008309950	,	1416.8557500124
0.0007918902	,	1422.0647785051
0.0007533450	,	1427.2738069978
0.0007177379	,	1432.4828354905
0.0006805919	,	1437.6918639831
0.0006528897	,	1442.9008924758
0.0006231588	,	1448.1099209685
0.0005983248	,	1453.3189494612
0.0005694334	,	1458.5279779539
0.0005404720	,	1463.7370064466
0.0005024166	,	1468.9460349393
0.0004619826	,	1474.1550634320
0.0004186805	,	1479.3640919247
0.0003804151	,	1484.5731204174
0.0003473964	,	1489.7821489101
0.0003133283	,	1494.9911774028
0.0002839472	,	1500.2002058955
0.0002612118	,	1505.4092343881
0.0002411348	,	1510.6182628808
0.0002230864	,	1515.8272913735
0.0002019600	,	1521.0363198662
0.0001797843	,	1526.2453483589
0.0001553000	,	1531.4543768516
0.0001287871	,	1536.6634053443
0.0001006652	,	1541.8724338370
0.0000754115	,	1547.0814623297
0.0000507173	,	1552.2904908224
0.0000256735	,	1557.4995193151


==> data/LIDAR_CP.dat <==
	X			,				 T
3.7815316211	,	0.5103275250
0.8072723998	,	80.9535920190
0.2223866439	,	197.4149123580
0.0525320856	,	337.1661528270
0.0116239456	,	511.8223435280
0.0022563216	,	706.1177510490
0.0003892728	,	895.8339837570
0.0000540572	,	1061.0835651910
0.0000068302	,	1187.3802553520


==> data/LIDAR_PCP.dat <==
	X			,				 T
3.7815316211	,	19.8354413000
0.8072723998	,	124.2822491860
0.2223866439	,	192.0773851850
0.0525320855	,	225.6088455260
0.0116239459	,	255.2388286270
0.0022563221	,	288.7614956360
0.0003892728	,	324.1151416290
0.0000540572	,	359.3946135290
0.0000068302	,	392.9178980560


==> data/LIDAR_PCP2.dat <==
	X			,				 T
3.7815316211	,	19.8368681410
0.8126456233	,	62.0426563470
0.2265232319	,	93.2437592840
0.0539197037	,	121.4800074450
0.0120564808	,	150.7050378700
0.0023856658	,	183.9826253100
0.0004293378	,	219.1219305980
0.0000652462	,	254.2965595550
0.0000092982	,	287.2514944780


==> data/LIDAR_PFDR.dat <==
	X			,				 T
8.5851638588	,	0.0000000000
1.1357120234	,	31.1974026207
0.4829974145	,	62.3948052413
0.2704847512	,	93.5922078620
0.1722262675	,	124.7896104827
0.1182475497	,	155.9870131034
0.0854530055	,	187.1844157240
0.0639848132	,	218.3818183447
0.0492817506	,	249.5792209654
0.0387746938	,	280.7766235861
0.0310282151	,	311.9740262067
0.0251813670	,	343.1714288274
0.0207146687	,	374.3688314481
0.0172083786	,	405.5662340688
0.0144071059	,	436.7636366894
0.0121757292	,	467.9610393101
0.0103390026	,	499.1584419308
0.0088565974	,	530.3558445515
0.0076175752	,	561.5532471721
0.0065901530	,	592.7506497928
0.0057262178	,	623.9480524135
0.0049922917	,	655.1454550342
0.0043785112	,	686.3428576548
0.0038504406	,	717.5402602755
0.0033975398	,	748.7376628962
0.0030109562	,	779.9350655169
0.0026742032	,	811.1324681375
0.0023804875	,	842.3298707582
0.0021255839	,	873.5272733789
0.0019061370	,	904.7246759995
0.0017133180	,	935.9220786202
0.0015433140	,	967.1194812409
0.0013928753	,	998.3168838616
0.0012617138	,	1029.5142864822
0.0011454727	,	1060.7116891029
0.0010413994	,	1091.9090917236
0.0009498134	,	1123.1064943443
0.0008679093	,	1154.3038969649
0.0007944531	,	1185.5012995856
0.0007286807	,	1216.6987022063


==> data/LIDAR_PMF.dat <==
	X				,			 T
58.0180038204	,	25.3749297810
39.2115640528	,	61.8552220060
5.9676949811	,	88.9872440760
1.8521013355	,	150.9465416330
0.4540275182	,	226.5578052310
0.1135421342	,	331.2978269530
0.0283374769	,	463.1656763870
0.0070246000	,	602.5300919470
0.0017356830	,	732.0809723640
0.0004249189	,	852.1044635710
0.0001015065	,	964.3699392040
0.0000230779	,	1079.9474915540
0.0000045910	,	1201.0469313510
0.0000006474	,	1334.9372794550


==> data/MRI_PCP2.dat <==
	X			,				 T
1.6104150468	,	4.2601952280
0.4262351084	,	14.4462760410
0.1601561170	,	25.4194208210
0.0606977638	,	51.6880986720
0.0283159441	,	70.1491830900
0.0170586477	,	96.4953100490
0.0076552769	,	114.0755787160
0.0039157046	,	130.8581541000


==> data/MRI_PFDR.dat <==
	X			,				 T
2.5402493597	,	0.0000000000
1.9176475226	,	0.3248373644
1.3534659919	,	0.6496747287
1.2965065831	,	0.9745120931
1.2282048355	,	1.2993494574
1.1133738048	,	1.6241868218
0.9804262331	,	1.9490241861
0.8734191644	,	2.2738615505
0.7967899567	,	2.5986989148
0.7326103972	,	2.9235362792
0.6783284067	,	3.2483736435
0.6294107979	,	3.5732110079
0.5866544078	,	3.8980483722
0.5498624244	,	4.2228857366
0.5176263439	,	4.5477231009
0.4894164237	,	4.8725604653
0.4640830240	,	5.1973978297
0.4410373330	,	5.5222351940
0.4198828971	,	5.8470725584
0.4003244817	,	6.1719099227
0.3822301844	,	6.4967472871
0.3654052038	,	6.8215846514
0.3496808966	,	7.1464220158
0.3349766114	,	7.4712593801
0.3211935854	,	7.7960967445
0.3082503353	,	8.1209341088
0.2960742683	,	8.4457714732
0.2846041029	,	8.7706088375
0.2738191426	,	9.0954462019
0.2636570733	,	9.4202835662
0.2540593184	,	9.7451209306
0.2449785717	,	10.0699582950
0.2363801664	,	10.3947956593
0.2282315072	,	10.7196330237
0.2205032174	,	11.0444703880
0.2131545844	,	11.3693077524
0.2061659860	,	11.6941451167
0.1995324658	,	12.0189824811
0.1932282546	,	12.3438198454
0.1872298369	,	12.6686572098
0.1815074705	,	12.9934945741
0.1760374175	,	13.3183319385
0.1708003623	,	13.6431693028
0.1657805639	,	13.9680066672
0.1609558764	,	14.2928440315
0.1563201711	,	14.6176813959
0.1518744060	,	14.9425187603
0.1476183997	,	15.2673561246
0.1435419315	,	15.5921934890
0.1396228619	,	15.9170308533
0.1358429006	,	16.2418682177
0.1321935831	,	16.5667055820
0.1286731261	,	16.8915429464
0.1252861313	,	17.2163803107
0.1220241621	,	17.5412176751
0.1188812797	,	17.8660550394
0.1158484178	,	18.1908924038
0.1129112814	,	18.5157297681
0.1100671850	,	18.8405671325
0.1073154141	,	19.1654044968
0.1046552392	,	19.4902418612
0.1020844176	,	19.8150792256
0.0996008450	,	20.1399165899
0.0971989092	,	20.4647539543
0.0948741991	,	20.7895913186
0.0926274551	,	21.1144286830
0.0904576811	,	21.4392660473
0.0883570385	,	21.7641034117
0.0863211951	,	22.0889407760
0.0843467427	,	22.4137781404
0.0824274463	,	22.7386155047
0.0805632651	,	23.0634528691
0.0787543609	,	23.3882902334
0.0769946434	,	23.7131275978
0.0752782521	,	24.0379649621
0.0736092948	,	24.3628023265
0.0719873693	,	24.6876396909
0.0704108416	,	25.0124770552
0.0688788461	,	25.3373144196
0.0673910341	,	25.6621517839
0.0659446476	,	25.9869891483
0.0645398852	,	26.3118265126
0.0631745144	,	26.6366638770
0.0618463827	,	26.9615012413
0.0605549132	,	27.2863386057
0.0592987836	,	27.6111759700
0.0580770799	,	27.9360133344
0.0568864437	,	28.2608506987
0.0557271105	,	28.5856880631
0.0545997998	,	28.9105254274
0.0535037029	,	29.2353627918
0.0524346870	,	29.5602001562
0.0513909293	,	29.8850375205
0.0503714211	,	30.2098748849
0.0493766218	,	30.5347122492
0.0484076590	,	30.8595496136
0.0474641037	,	31.1843869779
0.0465445060	,	31.5092243423
0.0456482262	,	31.8340617066
0.0447763948	,	32.1588990710
0.0439289511	,	32.4837364353
0.0431063678	,	32.8085737997
0.0423050743	,	33.1334111640
0.0415231714	,	33.4582485284
0.0407607009	,	33.7830858927
0.0400165750	,	34.1079232571
0.0392901021	,	34.4327606215
0.0385815404	,	34.7575979858
0.0378893258	,	35.0824353502
0.0372122529	,	35.4072727145
0.0365511832	,	35.7321100789
0.0359046813	,	36.0569474432
0.0352705270	,	36.3817848076
0.0346486862	,	36.7066221719
0.0340396938	,	37.0314595363
0.0334431348	,	37.3562969006
0.0328580171	,	37.6811342650
0.0322842153	,	38.0059716293
0.0317206939	,	38.3308089937
0.0311671698	,	38.6556463580
0.0306244542	,	38.9804837224
0.0300924659	,	39.3053210868
0.0295706743	,	39.6301584511
0.0290598723	,	39.9549958155
0.0285601669	,	40.2798331798
0.0280715635	,	40.6046705442
0.0275937855	,	40.9295079085
0.0271264224	,	41.2543452729
0.0266686150	,	41.5791826372
0.0262192257	,	41.9040200016
0.0257789358	,	42.2288573659
0.0253477408	,	42.5536947303
0.0249262400	,	42.8785320946
0.0245146448	,	43.2033694590
0.0241119640	,	43.5282068233
0.0237162617	,	43.8530441877
0.0233270997	,	44.1778815521
0.0229441635	,	44.5027189164
0.0225679913	,	44.8275562808
0.0221984806	,	45.1523936451
0.0218359223	,	45.4772310095
0.0214794584	,	45.8020683738
0.0211295869	,	46.1269057382
0.0207873713	,	46.4517431025
0.0204526627	,	46.7765804669
0.0201251492	,	47.1014178312
0.0198034227	,	47.4262551956
0.0194869251	,	47.7510925599
0.0191756917	,	48.0759299243
0.0188704326	,	48.4007672886
0.0185707128	,	48.7256046530
0.0182758558	,	49.0504420174
0.0179860760	,	49.3752793817
0.0177009660	,	49.7001167461
0.0174204886	,	50.0249541104
0.0171447275	,	50.3497914748
0.0168748181	,	50.6746288391
0.0166107870	,	50.9994662035
0.0163517765	,	51.3243035678
0.0160973631	,	51.6491409322
0.0158468667	,	51.9739782965
0.0156000137	,	52.2988156609
0.0153574264	,	52.6236530252
0.0151189039	,	52.9484903896
0.0148847181	,	53.2733277539
0.0146549860	,	53.5981651183
0.0144301533	,	53.9230024827
0.0142103279	,	54.2478398470
0.0139944828	,	54.5726772114
0.0137826825	,	54.8975145757
0.0135751978	,	55.2223519401
0.0133714935	,	55.5471893044
0.0131712549	,	55.8720266688
0.0129739133	,	56.1968640331
0.0127796622	,	56.5217013975
0.0125889715	,	56.8465387618
0.0124021027	,	57.1713761262
0.0122182003	,	57.4962134905
0.0120372604	,	57.8210508549
0.0118599012	,	58.1458882192
0.0116864563	,	58.4707255836
0.0115166098	,	58.7955629480
0.0113500826	,	59.1204003123
0.0111865795	,	59.4452376767
0.0110261632	,	59.7700750410
0.0108691309	,	60.0949124054
0.0107151792	,	60.4197497697
0.0105641252	,	60.7445871341
0.0104165206	,	61.0694244984
0.0102726598	,	61.3942618628
0.0101322469	,	61.7190992271
0.0099946911	,	62.0439365915
0.0098592982	,	62.3687739558
0.0097258693	,	62.6936113202
0.0095944770	,	63.0184486845
0.0094652905	,	63.3432860489
0.0093380940	,	63.6681234133
0.0092127198	,	63.9929607776
0.0090890445	,	64.3177981420
0.0089670831	,	64.6426355063
0.0088474198	,	64.9674728707
0.0087302673	,	65.2923102350
0.0086155814	,	65.6171475994
0.0085030509	,	65.9419849637
0.0083928277	,	66.2668223281
0.0082849310	,	66.5916596924
0.0081789411	,	66.9164970568
0.0080744916	,	67.2413344211
0.0079716943	,	67.5661717855
0.0078707179	,	67.8910091498
0.0077713647	,	68.2158465142
0.0076734897	,	68.5406838786
0.0075767088	,	68.8655212429
0.0074808692	,	69.1903586073
0.0073861738	,	69.5151959716
0.0072925848	,	69.8400333360
0.0072003978	,	70.1648707003
0.0071099921	,	70.4897080647
0.0070212592	,	70.8145454290
0.0069341114	,	71.1393827934
0.0068483081	,	71.4642201577
0.0067637320	,	71.7890575221
0.0066803671	,	72.1138948864
0.0065985672	,	72.4387322508
0.0065181375	,	72.7635696151
0.0064387129	,	73.0884069795
0.0063602528	,	73.4132443439
0.0062827653	,	73.7380817082
0.0062063063	,	74.0629190726
0.0061307508	,	74.3877564369
0.0060561148	,	74.7125938013
0.0059825839	,	75.0374311656
0.0059101025	,	75.3622685300
0.0058383915	,	75.6871058943
0.0057672024	,	76.0119432587
0.0056967774	,	76.3367806230
0.0056272095	,	76.6616179874
0.0055581378	,	76.9864553517
0.0054898135	,	77.3112927161
0.0054223791	,	77.6361300804
0.0053557346	,	77.9609674448
0.0052899442	,	78.2858048092
0.0052249414	,	78.6106421735
0.0051605098	,	78.9354795379
0.0050968873	,	79.2603169022
0.0050341538	,	79.5851542666
0.0049725244	,	79.9099916309
0.0049120167	,	80.2348289953
0.0048528284	,	80.5596663596
0.0047948060	,	80.8845037240
0.0047377640	,	81.2093410883
0.0046818670	,	81.5341784527
0.0046268160	,	81.8590158170
0.0045725148	,	82.1838531814
0.0045187702	,	82.5086905457
0.0044656677	,	82.8335279101
0.0044132533	,	83.1583652745
0.0043616532	,	83.4832026388
0.0043114352	,	83.8080400032
0.0042623278	,	84.1328773675
0.0042139191	,	84.4577147319
0.0041662313	,	84.7825520962
0.0041191612	,	85.1073894606
0.0040725505	,	85.4322268249
0.0040266610	,	85.7570641893
0.0039814914	,	86.0819015536
0.0039368203	,	86.4067389180
0.0038927032	,	86.7315762823
0.0038492084	,	87.0564136467
0.0038063093	,	87.3812510110
0.0037637720	,	87.7060883754
0.0037217049	,	88.0309257398
0.0036805299	,	88.3557631041
0.0036398292	,	88.6806004685
0.0035993963	,	89.0054378328
0.0035593378	,	89.3302751972
0.0035199451	,	89.6551125615
0.0034810000	,	89.9799499259
0.0034424087	,	90.3047872902
0.0034039704	,	90.6296246546
0.0033658706	,	90.9544620189
0.0033281549	,	91.2792993833
0.0032905509	,	91.6041367476
0.0032529309	,	91.9289741120
0.0032155220	,	92.2538114763
0.0031785242	,	92.5786488407
0.0031420600	,	92.9034862051
0.0031062627	,	93.2283235694
0.0030711611	,	93.5531609338
0.0030368176	,	93.8779982981
0.0030033167	,	94.2028356625
0.0029707974	,	94.5276730268
0.0029388972	,	94.8525103912
0.0029076541	,	95.1773477555
0.0028768870	,	95.5021851199
0.0028465608	,	95.8270224842
0.0028168051	,	96.1518598486
0.0027874299	,	96.4766972129
0.0027581978	,	96.8015345773
0.0027293249	,	97.1263719416
0.0027006025	,	97.4512093060
0.0026721262	,	97.7760466704
0.0026439775	,	98.1008840347
0.0026162692	,	98.4257213991
0.0025892294	,	98.7505587634
0.0025627495	,	99.0753961278
0.0025367087	,	99.4002334921
0.0025109918	,	99.7250708565
0.0024857037	,	100.0499082208
0.0024609279	,	100.3747455852
0.0024368117	,	100.6995829495
0.0024132929	,	101.0244203139
0.0023901747	,	101.3492576782
0.0023673801	,	101.6740950426
0.0023449353	,	101.9989324069
0.0023228513	,	102.3237697713
0.0023011901	,	102.6486071357
0.0022798577	,	102.9734445000
0.0022589484	,	103.2982818644
0.0022383313	,	103.6231192287
0.0022182805	,	103.9479565931
0.0021985961	,	104.2727939574
0.0021790586	,	104.5976313218
0.0021595291	,	104.9224686861
0.0021402446	,	105.2473060505
0.0021211467	,	105.5721434148
0.0021022457	,	105.8969807792
0.0020836923	,	106.2218181435
0.0020656513	,	106.5466555079
0.0020479162	,	106.8714928722
0.0020303239	,	107.1963302366
0.0020129330	,	107.5211676010
0.0019958828	,	107.8460049653
0.0019790377	,	108.1708423297
0.0019624372	,	108.4956796940
0.0019460776	,	108.8205170584
0.0019299490	,	109.1453544227
0.0019140595	,	109.4701917871
0.0018984042	,	109.7950291514
0.0018830732	,	110.1198665158
0.0018680734	,	110.4447038801
0.0018532467	,	110.7695412445
0.0018385778	,	111.0943786088
0.0018241403	,	111.4192159732
0.0018096561	,	111.7440533375
0.0017952581	,	112.0688907019
0.0017810600	,	112.3937280663
0.0017670015	,	112.7185654306
0.0017530466	,	113.0434027950
0.0017392397	,	113.3682401593
0.0017257150	,	113.6930775237
0.0017123933	,	114.0179148880
0.0016990511	,	114.3427522524
0.0016857483	,	114.6675896167
0.0016725993	,	114.9924269811
0.0016595625	,	115.3172643454
0.0016467409	,	115.6421017098
0.0016343209	,	115.9669390741
0.0016220309	,	116.2917764385
0.0016096854	,	116.6166138028
0.0015974795	,	116.9414511672
0.0015854718	,	117.2662885316
0.0015735281	,	117.5911258959
0.0015617303	,	117.9159632603
0.0015499232	,	118.2408006246
0.0015382008	,	118.5656379890
0.0015265582	,	118.8904753533
0.0015148672	,	119.2153127177
0.0015031649	,	119.5401500820
0.0014915223	,	119.8649874464
0.0014800679	,	120.1898248107
0.0014689905	,	120.5146621751
0.0014582911	,	120.8394995394
0.0014477872	,	121.1643369038
0.0014373536	,	121.4891742681
0.0014269482	,	121.8140116325
0.0014165021	,	122.1388489969
0.0014059521	,	122.4636863612
0.0013954107	,	122.7885237256
0.0013847855	,	123.1133610899
0.0013741995	,	123.4381984543
0.0013639144	,	123.7630358186
0.0013538120	,	124.0878731830
0.0013436581	,	124.4127105473
0.0013335912	,	124.7375479117
0.0013234761	,	125.0623852760
0.0013134530	,	125.3872226404
0.0013035117	,	125.7120600047
0.0012937037	,	126.0368973691
0.0012839171	,	126.3617347334
0.0012741171	,	126.6865720978
0.0012644175	,	127.0114094622
0.0012549325	,	127.3362468265
0.0012454621	,	127.6610841909
0.0012360515	,	127.9859215552
0.0012267628	,	128.3107589196
0.0012175706	,	128.6355962839
0.0012084407	,	128.9604336483
0.0011994370	,	129.2852710126
0.0011905033	,	129.6101083770
0.0011816093	,	129.9349457413
0.0011727788	,	130.2597831057
0.0011639129	,	130.5846204700
0.0011549087	,	130.9094578344
0.0011460814	,	131.2342951987
0.0011372703	,	131.5591325631
0.0011284918	,	131.8839699275
0.0011197964	,	132.2088072918
0.0011111888	,	132.5336446562
0.0011025805	,	132.8584820205
0.0010940267	,	133.1833193849
0.0010856930	,	133.5081567492
0.0010773765	,	133.8329941136
0.0010690278	,	134.1578314779
0.0010607101	,	134.4826688423
0.0010525075	,	134.8075062066
0.0010443426	,	135.1323435710
0.0010362244	,	135.4571809353
0.0010282711	,	135.7820182997
0.0010203078	,	136.1068556640
0.0010124459	,	136.4316930284
0.0010047313	,	136.7565303928
0.0009970628	,	137.0813677571
0.0009893908	,	137.4062051215
0.0009816899	,	137.7310424858
0.0009741292	,	138.0558798502
0.0009665907	,	138.3807172145
0.0009591843	,	138.7055545789
0.0009518802	,	139.0303919432
0.0009445580	,	139.3552293076
0.0009373783	,	139.6800666719
0.0009302989	,	140.0049040363
0.0009232396	,	140.3297414006
0.0009162999	,	140.6545787650
0.0009093359	,	140.9794161293
0.0009025140	,	141.3042534937
0.0008956999	,	141.6290908581
0.0008890225	,	141.9539282224
0.0008823798	,	142.2787655868
0.0008756964	,	142.6036029511
0.0008690713	,	142.9284403155
0.0008625288	,	143.2532776798
0.0008560153	,	143.5781150442
0.0008495796	,	143.9029524085
0.0008430503	,	144.2277897729
0.0008364829	,	144.5526271372
0.0008299101	,	144.8774645016
0.0008233515	,	145.2023018659
0.0008169636	,	145.5271392303
0.0008106965	,	145.8519765946
0.0008045963	,	146.1768139590
0.0007985510	,	146.5016513234
0.0007924651	,	146.8264886877
0.0007863802	,	147.1513260521
0.0007803217	,	147.4761634164
0.0007742769	,	147.8010007808
0.0007681825	,	148.1258381451
0.0007621281	,	148.4506755095
0.0007560557	,	148.7755128738
0.0007499804	,	149.1003502382
0.0007439022	,	149.4251876025
0.0007378244	,	149.7500249669
0.0007317083	,	150.0748623312
0.0007256638	,	150.3996996956
0.0007197370	,	150.7245370599
0.0007139799	,	151.0493744243
0.0007083038	,	151.3742117887
0.0007026570	,	151.6990491530
0.0006971469	,	152.0238865174
0.0006917489	,	152.3487238817
0.0006864048	,	152.6735612461
0.0006810840	,	152.9983986104
0.0006758415	,	153.3232359748
0.0006705961	,	153.6480733391
0.0006654161	,	153.9729107035
0.0006603482	,	154.2977480678
0.0006553830	,	154.6225854322
0.0006504226	,	154.9474227965
0.0006454788	,	155.2722601609
0.0006407044	,	155.5970975252
0.0006360950	,	155.9219348896
0.0006314773	,	156.2467722540
0.0006267283	,	156.5716096183
0.0006219671	,	156.8964469827
0.0006170422	,	157.2212843470
0.0006121082	,	157.5461217114
0.0006072634	,	157.8709590757
0.0006025454	,	158.1957964401
0.0005978968	,	158.5206338044
0.0005932229	,	158.8454711688
0.0005885330	,	159.1703085331
0.0005838701	,	159.4951458975
0.0005791857	,	159.8199832618
0.0005745702	,	160.1448206262
0.0005699795	,	160.4696579905
0.0005653799	,	160.7944953549
0.0005607406	,	161.1193327193
0.0005560847	,	161.4441700836
0.0005514000	,	161.7690074480
0.0005467789	,	162.0938448123
0.0005422613	,	162.4186821767
0.0005377812	,	162.7435195410
0.0005332795	,	163.0683569054
0.0005288656	,	163.3931942697
0.0005245654	,	163.7180316341
0.0005202917	,	164.0428689984
0.0005160981	,	164.3677063628
0.0005120056	,	164.6925437271
0.0005079615	,	165.0173810915
0.0005041297	,	165.3422184558
0.0005005524	,	165.6670558202
0.0004970420	,	165.9918931846
0.0004936209	,	166.3167305489
0.0004901961	,	166.6415679133
0.0004867838	,	166.9664052776
0.0004834732	,	167.2912426420
0.0004802022	,	167.6160800063
0.0004770844	,	167.9409173707
0.0004740391	,	168.2657547350
0.0004711167	,	168.5905920994
0.0004682513	,	168.9154294637
0.0004653549	,	169.2402668281
0.0004624560	,	169.5651041924
0.0004595136	,	169.8899415568
0.0004564854	,	170.2147789211
0.0004533198	,	170.5396162855
0.0004500716	,	170.8644536499
0.0004467563	,	171.1892910142
0.0004434326	,	171.5141283786
0.0004401741	,	171.8389657429
0.0004369537	,	172.1638031073
0.0004337309	,	172.4886404716
0.0004304814	,	172.8134778360
0.0004272599	,	173.1383152003
0.0004241504	,	173.4631525647
0.0004211426	,	173.7879899290
0.0004182093	,	174.1128272934
0.0004154143	,	174.4376646577
0.0004127848	,	174.7625020221
0.0004102597	,	175.0873393864
0.0004078265	,	175.4121767508
0.0004053537	,	175.7370141152
0.0004029088	,	176.0618514795
0.0004004630	,	176.3866888439
0.0003981424	,	176.7115262082
0.0003958314	,	177.0363635726
0.0003935579	,	177.3612009369
0.0003913552	,	177.6860383013
0.0003891236	,	178.0108756656
0.0003868614	,	178.3357130300
0.0003845508	,	178.6605503943
0.0003821772	,	178.9853877587
0.0003797164	,	179.3102251230
0.0003772953	,	179.6350624874
0.0003748151	,	179.9598998517
0.0003723549	,	180.2847372161
0.0003698486	,	180.6095745805
0.0003673795	,	180.9344119448
0.0003649479	,	181.2592493092
0.0003624773	,	181.5840866735
0.0003600288	,	181.9089240379
0.0003576583	,	182.2337614022
0.0003554801	,	182.5585987666
0.0003534021	,	182.8834361309
0.0003514040	,	183.2082734953
0.0003494777	,	183.5331108596
0.0003475862	,	183.8579482240
0.0003456717	,	184.1827855883
0.0003437514	,	184.5076229527
0.0003418625	,	184.8324603170
0.0003400191	,	185.1572976814
0.0003382229	,	185.4821350458
0.0003364857	,	185.8069724101
0.0003347981	,	186.1318097745
0.0003332270	,	186.4566471388
0.0003316247	,	186.7814845032
0.0003300135	,	187.1063218675
0.0003284569	,	187.4311592319
0.0003269029	,	187.7559965962
0.0003253642	,	188.0808339606
0.0003238312	,	188.4056713249
0.0003222846	,	188.7305086893
0.0003207027	,	189.0553460536
0.0003191333	,	189.3801834180
0.0003175657	,	189.7050207823
0.0003160330	,	190.0298581467
0.0003145670	,	190.3546955111
0.0003130651	,	190.6795328754
0.0003115535	,	191.0043702398
0.0003100412	,	191.3292076041
0.0003085424	,	191.6540449685
0.0003070956	,	191.9788823328
0.0003057347	,	192.3037196972
0.0003045007	,	192.6285570615
0.0003034360	,	192.9533944259
0.0003024533	,	193.2782317902
0.0003014711	,	193.6030691546
0.0003005015	,	193.9279065189
0.0002995517	,	194.2527438833
0.0002986316	,	194.5775812476
0.0002977796	,	194.9024186120
0.0002969912	,	195.2272559764
0.0002961628	,	195.5520933407
0.0002953070	,	195.8769307051
0.0002944742	,	196.2017680694
0.0002936966	,	196.5266054338
0.0002928509	,	196.8514427981
0.0002919251	,	197.1762801625
0.0002909355	,	197.5011175268
0.0002898512	,	197.8259548912
0.0002887509	,	198.1507922555
0.0002875700	,	198.4756296199
0.0002863810	,	198.8004669842
0.0002851786	,	199.1253043486
0.0002840552	,	199.4501417129
0.0002829546	,	199.7749790773
0.0002818300	,	200.0998164417
0.0002806765	,	200.4246538060
0.0002794862	,	200.7494911704
0.0002782654	,	201.0743285347
0.0002770196	,	201.3991658991
0.0002757496	,	201.7240032634
0.0002744893	,	202.0488406278
0.0002733088	,	202.3736779921
0.0002721562	,	202.6985153565
0.0002710049	,	203.0233527208
0.0002698747	,	203.3481900852
0.0002687519	,	203.6730274495
0.0002676255	,	203.9978648139
0.0002665359	,	204.3227021782
0.0002654978	,	204.6475395426
0.0002644776	,	204.9723769070
0.0002634863	,	205.2972142713
0.0002625189	,	205.6220516357
0.0002615591	,	205.9468890000
0.0002605784	,	206.2717263644
0.0002596214	,	206.5965637287
0.0002586876	,	206.9214010931
0.0002578084	,	207.2462384574
0.0002569334	,	207.5710758218
0.0002560523	,	207.8959131861
0.0002552130	,	208.2207505505
0.0002544253	,	208.5455879148
0.0002536204	,	208.8704252792
0.0002528773	,	209.1952626435
0.0002521771	,	209.5201000079
0.0002515069	,	209.8449373723
0.0002508476	,	210.1697747366
0.0002502796	,	210.4946121010
0.0002497383	,	210.8194494653
0.0002492443	,	211.1442868297
0.0002487895	,	211.4691241940
0.0002483296	,	211.7939615584
0.0002478472	,	212.1187989227
0.0002473150	,	212.4436362871
0.0002468188	,	212.7684736514
0.0002462400	,	213.0933110158
0.0002455654	,	213.4181483801
0.0002448454	,	213.7429857445
0.0002440679	,	214.0678231088
0.0002433049	,	214.3926604732
0.0002425177	,	214.7174978376
0.0002417156	,	215.0423352019
0.0002408931	,	215.3671725663
0.0002399948	,	215.6920099306
0.0002390557	,	216.0168472950
0.0002380798	,	216.3416846593
0.0002371214	,	216.6665220237
0.0002361987	,	216.9913593880
0.0002352637	,	217.3161967524
0.0002342531	,	217.6410341167
0.0002332042	,	217.9658714811
0.0002321665	,	218.2907088454
0.0002310821	,	218.6155462098
0.0002299670	,	218.9403835741
0.0002287783	,	219.2652209385
0.0002275476	,	219.5900583029
0.0002263383	,	219.9148956672
0.0002252213	,	220.2397330316
0.0002241764	,	220.5645703959
0.0002231337	,	220.8894077603
0.0002221154	,	221.2142451246
0.0002211337	,	221.5390824890
0.0002201540	,	221.8639198533
0.0002192237	,	222.1887572177
0.0002182912	,	222.5135945820
0.0002173793	,	222.8384319464
0.0002165394	,	223.1632693107
0.0002157169	,	223.4881066751
0.0002148637	,	223.8129440394
0.0002139798	,	224.1377814038
0.0002130496	,	224.4626187682
0.0002121345	,	224.7874561325
0.0002111956	,	225.1122934969
0.0002102205	,	225.4371308612
0.0002092273	,	225.7619682256
0.0002081891	,	226.0868055899
0.0002070992	,	226.4116429543
0.0002059686	,	226.7364803186
0.0002048488	,	227.0613176830
0.0002037050	,	227.3861550473
0.0002025060	,	227.7109924117
0.0002013219	,	228.0358297760
0.0002001124	,	228.3606671404
0.0001989085	,	228.6855045047
0.0001977399	,	229.0103418691
0.0001965787	,	229.3351792335
0.0001954329	,	229.6600165978
0.0001943219	,	229.9848539622
0.0001932165	,	230.3096913265
0.0001921125	,	230.6345286909
0.0001910388	,	230.9593660552
0.0001900185	,	231.2842034196
0.0001890307	,	231.6090407839
0.0001880956	,	231.9338781483
0.0001871216	,	232.2587155126
0.0001862056	,	232.5835528770
0.0001854006	,	232.9083902413
0.0001846230	,	233.2332276057
0.0001838157	,	233.5580649700
0.0001830065	,	233.8829023344
0.0001822566	,	234.2077396988
0.0001815205	,	234.5325770631
0.0001807476	,	234.8574144275
0.0001799112	,	235.1822517918
0.0001790003	,	235.5070891562
0.0001780154	,	235.8319265205
0.0001769649	,	236.1567638849
0.0001758719	,	236.4816012492
0.0001747691	,	236.8064386136
0.0001738013	,	237.1312759779
0.0001728797	,	237.4561133423
0.0001719155	,	237.7809507066
0.0001709088	,	238.1057880710
0.0001699775	,	238.4306254353
0.0001691066	,	238.7554627997
0.0001682479	,	239.0803001641
0.0001673901	,	239.4051375284
0.0001664966	,	239.7299748928
0.0001655886	,	240.0548122571
0.0001646508	,	240.3796496215
0.0001637398	,	240.7044869858
0.0001628463	,	241.0293243502
0.0001619783	,	241.3541617145
0.0001611425	,	241.6789990789
0.0001602879	,	242.0038364432
0.0001594829	,	242.3286738076
0.0001586916	,	242.6535111719
0.0001578700	,	242.9783485363
0.0001570816	,	243.3031859006
0.0001562882	,	243.6280232650
0.0001554888	,	243.9528606294
0.0001546673	,	244.2776979937
0.0001538360	,	244.6025353581
0.0001530577	,	244.9273727224
0.0001523352	,	245.2522100868
0.0001516196	,	245.5770474511
0.0001509723	,	245.9018848155
0.0001503579	,	246.2267221798
0.0001497916	,	246.5515595442
0.0001492120	,	246.8763969085
0.0001485901	,	247.2012342729
0.0001479197	,	247.5260716372
0.0001472601	,	247.8509090016
0.0001465936	,	248.1757463659
0.0001459353	,	248.5005837303
0.0001453347	,	248.8254210947
0.0001447483	,	249.1502584590
0.0001441339	,	249.4750958234
0.0001435923	,	249.7999331877
0.0001430965	,	250.1247705521
0.0001426224	,	250.4496079164
0.0001421596	,	250.7744452808
0.0001417120	,	251.0992826451
0.0001412403	,	251.4241200095
0.0001407183	,	251.7489573738
0.0001401406	,	252.0737947382
0.0001395650	,	252.3986321025
0.0001390009	,	252.7234694669
0.0001384474	,	253.0483068312
0.0001378987	,	253.3731441956
0.0001373435	,	253.6979815600
0.0001367964	,	254.0228189243
0.0001362306	,	254.3476562887
0.0001356442	,	254.6724936530
0.0001350527	,	254.9973310174
0.0001345404	,	255.3221683817
0.0001340107	,	255.6470057461
0.0001334241	,	255.9718431104
0.0001328429	,	256.2966804748
0.0001322591	,	256.6215178391
0.0001317170	,	256.9463552035
0.0001311731	,	257.2711925678
0.0001306491	,	257.5960299322
0.0001301499	,	257.9208672965
0.0001296188	,	258.2457046609
0.0001290917	,	258.5705420253
0.0001286120	,	258.8953793896
0.0001281290	,	259.2202167540
0.0001276262	,	259.5450541183
0.0001271205	,	259.8698914827
0.0001266440	,	260.1947288470
0.0001261832	,	260.5195662114
0.0001257206	,	260.8444035757
0.0001252513	,	261.1692409401
0.0001248442	,	261.4940783044
0.0001245111	,	261.8189156688
0.0001241748	,	262.1437530331
0.0001238960	,	262.4685903975
0.0001235800	,	262.7934277618
0.0001231975	,	263.1182651262
0.0001227904	,	263.4431024906
0.0001223560	,	263.7679398549
0.0001218707	,	264.0927772193
0.0001214005	,	264.4176145836
0.0001209667	,	264.7424519480
0.0001205613	,	265.0672893123
0.0001201570	,	265.3921266767
0.0001197497	,	265.7169640410
0.0001193476	,	266.0418014054
0.0001189719	,	266.3666387697
0.0001185939	,	266.6914761341
0.0001181795	,	267.0163134984
0.0001177431	,	267.3411508628
0.0001173188	,	267.6659882271
0.0001168926	,	267.9908255915
0.0001164481	,	268.3156629559
0.0001159858	,	268.6405003202
0.0001155554	,	268.9653376846
0.0001151867	,	269.2901750489
0.0001148267	,	269.6150124133
0.0001144271	,	269.9398497776
0.0001140286	,	270.2646871420
0.0001136551	,	270.5895245063
0.0001133134	,	270.9143618707
0.0001130121	,	271.2391992350
0.0001127437	,	271.5640365994
0.0001124502	,	271.8888739637
0.0001121199	,	272.2137113281
0.0001117711	,	272.5385486924
0.0001113955	,	272.8633860568
0.0001109818	,	273.1882234212
0.0001105565	,	273.5130607855
0.0001100986	,	273.8378981499
0.0001096365	,	274.1627355142
0.0001091603	,	274.4875728786
0.0001087224	,	274.8124102429
0.0001083089	,	275.1372476073
0.0001079349	,	275.4620849716
0.0001075776	,	275.7869223360
0.0001072355	,	276.1117597003
0.0001068820	,	276.4365970647
0.0001065430	,	276.7614344290
0.0001062351	,	277.0862717934
0.0001059615	,	277.4111091577
0.0001056999	,	277.7359465221
0.0001054277	,	278.0607838865
0.0001051873	,	278.3856212508
0.0001049717	,	278.7104586152
0.0001047869	,	279.0352959795
0.0001046726	,	279.3601333439
0.0001045823	,	279.6849707082
0.0001045261	,	280.0098080726
0.0001044696	,	280.3346454369
0.0001044084	,	280.6594828013
0.0001043344	,	280.9843201656
0.0001042329	,	281.3091575300
0.0001041025	,	281.6339948943
0.0001039367	,	281.9588322587
0.0001038025	,	282.2836696230
0.0001036944	,	282.6085069874
0.0001035823	,	282.9333443518
0.0001034453	,	283.2581817161
0.0001032746	,	283.5830190805
0.0001030365	,	283.9078564448
0.0001027971	,	284.2326938092
0.0001025260	,	284.5575311735
0.0001022410	,	284.8823685379
0.0001019168	,	285.2072059022
0.0001015824	,	285.5320432666
0.0001012362	,	285.8568806309
0.0001009001	,	286.1817179953
0.0001005778	,	286.5065553596
0.0001002576	,	286.8313927240
0.0000999192	,	287.1562300883
0.0000995611	,	287.4810674527
0.0000991979	,	287.8059048171
0.0000988084	,	288.1307421814
0.0000983849	,	288.4555795458
0.0000980020	,	288.7804169101
0.0000976125	,	289.1052542745
0.0000972435	,	289.4300916388
0.0000969298	,	289.7549290032
0.0000966403	,	290.0797663675
0.0000963918	,	290.4046037319
0.0000961471	,	290.7294410962
0.0000958689	,	291.0542784606
0.0000955630	,	291.3791158249
0.0000952393	,	291.7039531893
0.0000949220	,	292.0287905536
0.0000946533	,	292.3536279180
0.0000944395	,	292.6784652824
0.0000942514	,	293.0033026467
0.0000940914	,	293.3281400111
0.0000939277	,	293.6529773754
0.0000937499	,	293.9778147398
0.0000935365	,	294.3026521041
0.0000932777	,	294.6274894685
0.0000930675	,	294.9523268328
0.0000928886	,	295.2771641972
0.0000926809	,	295.6020015615
0.0000924296	,	295.9268389259
0.0000921427	,	296.2516762902
0.0000918416	,	296.5765136546
0.0000915597	,	296.9013510189
0.0000913064	,	297.2261883833
0.0000910720	,	297.5510257477
0.0000908405	,	297.8758631120
0.0000905989	,	298.2007004764
0.0000903270	,	298.5255378407
0.0000900210	,	298.8503752051
0.0000897109	,	299.1752125694
0.0000893847	,	299.5000499338
0.0000890216	,	299.8248872981
0.0000886608	,	300.1497246625
0.0000882910	,	300.4745620268
0.0000879316	,	300.7993993912
0.0000875540	,	301.1242367555
0.0000871460	,	301.4490741199
0.0000867124	,	301.7739114842
0.0000862498	,	302.0987488486
0.0000857193	,	302.4235862130
0.0000851731	,	302.7484235773
0.0000846362	,	303.0732609417
0.0000841353	,	303.3980983060
0.0000836173	,	303.7229356704
0.0000831339	,	304.0477730347
0.0000826689	,	304.3726103991
0.0000821797	,	304.6974477634
0.0000816672	,	305.0222851278
0.0000811549	,	305.3471224921
0.0000806462	,	305.6719598565
0.0000801598	,	305.9967972208
0.0000796680	,	306.3216345852
0.0000791876	,	306.6464719495
0.0000787214	,	306.9713093139
0.0000782773	,	307.2961466783
0.0000778834	,	307.6209840426
0.0000775258	,	307.9458214070
0.0000772102	,	308.2706587713
0.0000769086	,	308.5954961357
0.0000766224	,	308.9203335000
0.0000763309	,	309.2451708644
0.0000760390	,	309.5700082287
0.0000757476	,	309.8948455931
0.0000754553	,	310.2196829574
0.0000751603	,	310.5445203218
0.0000748892	,	310.8693576861
0.0000746005	,	311.1941950505
0.0000743567	,	311.5190324148
0.0000741343	,	311.8438697792
0.0000739217	,	312.1687071436
0.0000737341	,	312.4935445079
0.0000735354	,	312.8183818723
0.0000733464	,	313.1432192366
0.0000731352	,	313.4680566010
0.0000729007	,	313.7928939653
0.0000726856	,	314.1177313297
0.0000724679	,	314.4425686940
0.0000722594	,	314.7674060584
0.0000720379	,	315.0922434227
0.0000717763	,	315.4170807871
0.0000714901	,	315.7419181514
0.0000712034	,	316.0667555158
0.0000709293	,	316.3915928801
0.0000706585	,	316.7164302445
0.0000703874	,	317.0412676089
0.0000701261	,	317.3661049732
0.0000698640	,	317.6909423376
0.0000696237	,	318.0157797019
0.0000693815	,	318.3406170663
0.0000691697	,	318.6654544306
0.0000689245	,	318.9902917950
0.0000686819	,	319.3151291593
0.0000684257	,	319.6399665237
0.0000681818	,	319.9648038880
0.0000679669	,	320.2896412524
0.0000677483	,	320.6144786167
0.0000675189	,	320.9393159811
0.0000672631	,	321.2641533454
0.0000669927	,	321.5889907098
0.0000667132	,	321.9138280742
0.0000663983	,	322.2386654385
0.0000660810	,	322.5635028029
0.0000657474	,	322.8883401672
0.0000654103	,	323.2131775316
0.0000650577	,	323.5380148959
0.0000646815	,	323.8628522603
0.0000642912	,	324.1876896246
0.0000639188	,	324.5125269890


==> data/MRI_PMF.dat <==
	X				,			 T
4.2233944663	,	9.1175588750
1.0717303307	,	35.9024699140
0.2920214146	,	87.6025165860
0.1154888821	,	172.9581712770
0.0196497557	,	216.8613352700
0.0071318003	,	472.0525672370
0.0013041656	,	510.8520377730
0.0001805341	,	599.6571642600
0.0000235044	,	710.2882953180


==> data/PFDR_EEG.csv <==
			T					F
1.579600000000000101e-02 6.884302090226563919e-01
3.668170000000000042e-01 4.387389035011241695e-02
7.178379999999999761e-01 1.367908692207176792e-02
1.068858000000000086e+00 5.617541559302817802e-03
1.419878999999999891e+00 3.700548256535699052e-03
1.770899999999999919e+00 2.554492649179460409e-03
2.121920999999999946e+00 1.908830850567739970e-03
2.472942000000000196e+00 1.451970120219908374e-03
2.823963000000000001e+00 1.149604499616837952e-03
3.174983000000000111e+00 9.003539665140722304e-04
3.526003999999999916e+00 6.997232573815184101e-04
3.877025000000000166e+00 5.287849468293132201e-04
4.228045999999999971e+00 3.875390348574563894e-04
4.579067000000000220e+00 2.514981648678120667e-04
4.930087999999999582e+00 1.600550409530337277e-04
5.281108999999999831e+00 1.388799837981238676e-04
5.632128999999999941e+00 1.252758967991594245e-04
5.983150000000000190e+00 1.123815882523148812e-04
6.334171000000000440e+00 1.009068366097100967e-04
6.685191999999999801e+00 9.108823468871837564e-05
7.036213000000000051e+00 8.162452199378660445e-05
7.387234000000000300e+00 7.275229134228806049e-05
7.738254000000000410e+00 6.837532422088211123e-05
8.089275000000000659e+00 6.033116843019009217e-05
8.440296000000000021e+00 5.382486595242449778e-05
8.791316999999999382e+00 4.708197065728560572e-05
9.142338000000000520e+00 4.128544663163989079e-05
9.493358999999999881e+00 3.572551542336746674e-05
9.844378999999999991e+00 3.264980879751463772e-05
1.019539999999999935e+01 2.649839554580898305e-05
1.054642100000000049e+01 2.082016792884991356e-05
1.089744199999999985e+01 1.632490439875731886e-05
1.124846299999999921e+01 1.703468285087720170e-05
1.159948400000000035e+01 1.573342235532408485e-05
1.195050400000000046e+01 1.395897622502437437e-05
1.230152499999999982e+01 1.348579059027778581e-05
1.265254599999999918e+01 1.324919777290449153e-05
1.300356700000000032e+01 1.230282650341131271e-05
1.335458799999999968e+01 1.230282650341131271e-05
1.370560900000000082e+01 1.147475164260478273e-05
1.405662899999999915e+01 1.135645523391813559e-05
1.440765000000000029e+01 1.111986241654484131e-05
1.475867099999999965e+01 1.076497319048489989e-05
1.510969200000000079e+01 1.041008396442495678e-05
1.546071300000000015e+01 9.936898329678368221e-06
1.581173399999999951e+01 9.582009103618426802e-06
1.616275500000000065e+01 8.635637834125249682e-06
1.651377499999999898e+01 8.990527060185191102e-06
1.686479599999999834e+01 8.517341425438600849e-06
1.721581700000000126e+01 8.044155790692012289e-06
1.756683800000000062e+01 8.162452199378659429e-06
1.791785899999999998e+01 8.399045016751953709e-06
1.826887999999999934e+01 7.925859382005365149e-06
1.861990000000000123e+01 7.807562973318718009e-06
1.897092100000000059e+01 7.807562973318718009e-06
1.932194199999999995e+01 7.807562973318718009e-06
1.967296299999999931e+01 7.807562973318718009e-06
2.002398399999999867e+01 8.044155790692012289e-06
2.037500500000000159e+01 7.570970155945423729e-06
2.072602499999999992e+01 7.334377338572129450e-06
2.107704599999999928e+01 7.570970155945423729e-06
2.142806699999999864e+01 7.570970155945423729e-06
2.177908800000000156e+01 7.097784521198834323e-06
2.213010900000000092e+01 7.097784521198834323e-06
2.248113000000000028e+01 7.216080929885482310e-06
2.283214999999999861e+01 6.742895295138892903e-06
2.318317100000000153e+01 6.979488112512187183e-06
2.353419200000000089e+01 6.861191703825540043e-06
2.388521300000000025e+01 7.807562973318718009e-06
2.423623399999999961e+01 6.979488112512187183e-06
2.458725499999999897e+01 7.452673747258776589e-06
2.493827599999999833e+01 7.097784521198834323e-06
2.528929600000000022e+01 6.861191703825540043e-06
2.564031699999999958e+01 6.624598886452245763e-06
2.599133799999999894e+01 6.742895295138892903e-06
2.634235899999999830e+01 6.388006069078951483e-06
2.669338000000000122e+01 6.624598886452245763e-06
2.704440100000000058e+01 6.624598886452245763e-06
2.739542099999999891e+01 6.388006069078951483e-06
2.774644199999999827e+01 6.388006069078951483e-06
2.809746300000000119e+01 6.506302477765598623e-06
2.844848400000000055e+01 6.388006069078951483e-06
2.879950499999999991e+01 6.151413251705656357e-06
2.915052599999999927e+01 6.033116843019009217e-06
2.950154600000000116e+01 6.269709660392304344e-06
2.985256700000000052e+01 5.914820434332362077e-06
3.020358799999999988e+01 5.441634799585773517e-06
3.055460899999999924e+01 5.441634799585773517e-06
3.090562999999999860e+01 5.914820434332362077e-06
3.125665100000000152e+01 5.914820434332362077e-06
3.160767099999999985e+01 5.678227616959067797e-06
3.195869199999999921e+01 5.678227616959067797e-06
3.230971300000000213e+01 5.914820434332362077e-06
3.266073399999999793e+01 5.678227616959067797e-06
3.301175500000000085e+01 5.441634799585773517e-06
3.336277599999999666e+01 5.205041982212478390e-06
3.371379600000000210e+01 5.205041982212478390e-06
3.406481699999999790e+01 5.205041982212478390e-06
3.441583800000000082e+01 5.205041982212478390e-06
3.476685899999999663e+01 5.086745573525831251e-06
3.511787999999999954e+01 5.323338390899126377e-06
3.546890100000000245e+01 5.678227616959067797e-06
3.581992199999999826e+01 5.205041982212478390e-06
3.617094199999999660e+01 5.441634799585773517e-06
3.652196299999999951e+01 5.559931208272420657e-06
3.687298400000000242e+01 5.441634799585773517e-06
3.722400499999999823e+01 5.559931208272420657e-06
3.757502600000000115e+01 5.205041982212478390e-06
3.792604699999999696e+01 5.205041982212478390e-06
3.827706700000000239e+01 5.323338390899126377e-06
3.862808799999999820e+01 5.205041982212478390e-06
3.897910900000000112e+01 5.086745573525831251e-06
3.933012999999999693e+01 5.441634799585773517e-06
3.968115099999999984e+01 5.205041982212478390e-06
4.003217200000000275e+01 5.205041982212478390e-06
4.038319200000000109e+01 4.968449164839184111e-06
4.073421299999999690e+01 5.205041982212478390e-06
4.108523399999999981e+01 4.731856347465889831e-06
4.143625500000000272e+01 5.441634799585773517e-06
4.178727599999999853e+01 5.323338390899126377e-06
4.213829700000000145e+01 5.441634799585773517e-06
4.248931699999999978e+01 4.613559938779242691e-06
4.284033800000000269e+01 4.495263530092595551e-06
4.319135899999999850e+01 4.731856347465889831e-06
4.354238000000000142e+01 4.731856347465889831e-06
4.389340099999999723e+01 4.613559938779242691e-06
4.424442200000000014e+01 4.731856347465889831e-06
4.459544199999999847e+01 4.968449164839184111e-06
4.494646300000000139e+01 4.968449164839184111e-06
4.529748399999999720e+01 4.613559938779242691e-06
4.564850500000000011e+01 4.495263530092595551e-06
4.599952600000000302e+01 4.495263530092595551e-06
4.635054699999999883e+01 4.495263530092595551e-06
4.670156800000000175e+01 4.258670712719300424e-06
4.705258800000000008e+01 4.140374304032653284e-06


==> data/PPD_EEG.csv <==
		T						F
1.581899999999999973e-02 4.231306150869087901e+00
3.673489999999999811e-01 1.268280166589734526e+00
7.188790000000000457e-01 4.268957768418691900e-01
1.070410000000000084e+00 9.159525309634934664e-02
1.421939999999999982e+00 3.638821190483006868e-02
1.773470000000000102e+00 1.029356200186861033e-02
2.125000000000000000e+00 1.565392716868665643e-02
2.476531000000000038e+00 1.945254314802358567e-02
2.828060999999999936e+00 2.184638927420657836e-02
3.179590999999999834e+00 2.219394412292794924e-02
3.531121000000000176e+00 9.804642944766697732e-03
3.882652000000000214e+00 4.617818609491962205e-03
4.234181999999999668e+00 4.185090346516206171e-03
4.585712000000000010e+00 3.362220527691887981e-03
4.937242999999999604e+00 2.556621984535820298e-03
5.288772999999999946e+00 1.230282650341131285e-03
5.640303000000000289e+00 1.984303959309821012e-03
5.991832999999999743e+00 1.504966911311526184e-03
6.343364000000000225e+00 9.416394131457120602e-04
6.694893999999999679e+00 9.695573655957608191e-04
7.046424000000000021e+00 1.153863170329557297e-03
7.397954000000000363e+00 6.454252057943474187e-04
7.749484999999999957e+00 4.517739847743058152e-04
8.101015000000000299e+00 5.638006838005608142e-04
8.452545000000000641e+00 3.366715791221980346e-04
8.804074999999999207e+00 1.975550025067009032e-04
9.155606000000000577e+00 3.085170338547760390e-04
9.507135999999999143e+00 2.583593565716376110e-04
9.858665999999999485e+00 1.643137116657530179e-04
1.021019599999999983e+01 1.994477450456872574e-04
1.056172699999999942e+01 1.746054992214913343e-04
1.091325699999999976e+01 1.172317410084674257e-04
1.126478700000000011e+01 1.024446899226365146e-04
1.161631700000000045e+01 8.966867778447861674e-05
1.196784800000000004e+01 6.896680626431533846e-05
1.231937800000000038e+01 7.973177945480025021e-05
1.267090800000000073e+01 7.168762366410822437e-05
1.302243900000000032e+01 8.304407889802636336e-05
1.337396900000000066e+01 7.097784521198835170e-05
1.372549899999999923e+01 6.447154273422274376e-05
1.407702899999999957e+01 4.873812037889866229e-05
1.442855999999999916e+01 4.755515629203219428e-05
1.478008999999999951e+01 2.697158118055557161e-05
1.513161999999999985e+01 2.910091653691522352e-05
1.548315000000000019e+01 2.886432371954192924e-05
1.583468099999999978e+01 2.720817399792886589e-05
1.618621100000000013e+01 2.555202427631580593e-05
1.653774100000000047e+01 2.413246737207603687e-05
1.688927100000000081e+01 1.940061102461014788e-05
1.724080199999999863e+01 2.011038947673003072e-05
1.759233199999999897e+01 2.247631765046297691e-05
1.794386199999999931e+01 1.916401820723685360e-05
1.829539199999999965e+01 1.656149721613061314e-05
1.864692300000000103e+01 1.916401820723685360e-05
1.899845300000000137e+01 8.872230651498543962e-06
1.934998300000000171e+01 1.147475164260478273e-05
1.970151299999999850e+01 1.182964086866472415e-05
2.005304399999999987e+01 8.280748608065306569e-06
2.040457400000000021e+01 8.517341425438600849e-06
2.075610400000000055e+01 8.990527060185191102e-06
2.110763499999999837e+01 8.517341425438600849e-06
2.145916499999999871e+01 8.635637834125249682e-06
2.181069499999999906e+01 8.280748608065306569e-06
2.216222499999999940e+01 8.399045016751953709e-06
2.251375600000000077e+01 6.624598886452245763e-06
2.286528600000000111e+01 5.796524025645714937e-06
2.321681600000000145e+01 6.151413251705656357e-06
2.356834599999999824e+01 7.216080929885482310e-06
2.391987699999999961e+01 7.097784521198834323e-06
2.427140699999999995e+01 3.785485077972711865e-06
2.462293700000000030e+01 4.731856347465889831e-06
2.497446700000000064e+01 4.731856347465889831e-06
2.532599799999999846e+01 4.968449164839184111e-06
2.567752799999999880e+01 3.667188669286064725e-06
2.602905799999999914e+01 3.903781486659359005e-06
2.638058799999999948e+01 3.075706625852828178e-06
2.673211900000000085e+01 3.075706625852828178e-06
2.708364900000000119e+01 4.376967121405948411e-06
2.743517900000000154e+01 2.484224582419592055e-06
2.778670899999999833e+01 2.839113808479533899e-06
2.813823999999999970e+01 2.839113808479533899e-06
2.848977000000000004e+01 2.957410217166181038e-06
2.884130000000000038e+01 3.548892260599417161e-06
2.919283100000000175e+01 2.602520991106239195e-06
2.954436099999999854e+01 3.194003034539475742e-06
2.989589099999999888e+01 2.720817399792886759e-06
3.024742099999999922e+01 2.365928173732944915e-06
3.059895200000000060e+01 2.011038947673003072e-06
3.095048200000000094e+01 2.839113808479533899e-06
3.130201200000000128e+01 2.720817399792886759e-06
3.165354200000000162e+01 2.365928173732944915e-06
3.200507300000000299e+01 1.774446130299708581e-06
3.235660299999999978e+01 2.129335356359650212e-06
3.270813299999999657e+01 2.129335356359650212e-06
3.305966300000000047e+01 2.365928173732944915e-06
3.341119400000000184e+01 2.602520991106239195e-06
3.376272399999999863e+01 2.365928173732944915e-06
3.411425400000000252e+01 2.247631765046297776e-06


==> graph/main_graph_it0_cut.tikz <==
\tikzstyle{nod}=[circle, draw = black, fill = white, minimum size = 8mm, ultra thick]
\node at (0.5,2.5)     [nod, fill = \lightred]  (n1){};
\node at (1.6,1.5)     [nod, fill = \lightred]  (n2){};
\node at (2.2,2.5)     [nod, fill = \lightred]  (n3){};
\node at (1.4,3.5)     [nod, fill = \lightred]  (n4){};

\node at (1.3,5.0)     [nod, fill = \lightred]  (n5){};
\node at (2.5,4.8)     [nod, fill = \lightred]  (n8){};
\node at (3.2,3.8)     [nod, fill = \lightred]  (n13){};

\node at (3.7,5.2)     [nod, fill = \lightred]  (n9){};
\node at (4.8,4.0)     [nod, fill = \lightred]  (n15){};

\node at (4.0,1.5)     [nod, fill = \lightred]  (n10){};
\node at (5.3,1.8)     [nod, fill = \lightred]  (n11){};
\node at (6.0,3.0)     [nod, fill = \lightred]  (n12){};
\node at (4.0,2.8)     [nod, fill = \lightred]  (n14){};

\draw [-, ultra thick] (n1) -- (n4);
\draw [-, ultra thick] (n2) -- (n3);
\draw [-, ultra thick] (n3) -- (n4);

\draw [-, ultra thick, dashed] (n3) -- node[cross, rotate = -30]{} (n10);

\draw [-, ultra thick] (n4) -- (n5);
\draw [-, ultra thick] (n3) -- (n13);

\draw [-, ultra thick] (n5) -- (n8);
\draw [-, ultra thick] (n8) -- (n13);

\draw [-, ultra thick] (n9) -- (n15);

\draw [-, ultra thick] (n10) -- (n14);
\draw [-, ultra thick] (n11) -- (n12);
\draw [-, ultra thick] (n12) -- (n14);

\draw [-, ultra thick, dashed] (n13) -- node[cross, rotate = -45]{} (n14);

\draw [-, ultra thick, dashed] (n14) -- node[cross, rotate = 55]{}(n15);


==> graph/main_graph_it0_sol.tikz <==
\tikzstyle{nod}=[circle, draw = black, fill = white, minimum size = 8mm, ultra thick]
\node at (0.5,2.5)     [nod, fill = \lightred]  (n1){};
\node at (1.6,1.5)     [nod, fill = \lightred]  (n2){};
\node at (2.2,2.5)     [nod, fill = \lightred]  (n3){};
\node at (1.4,3.5)     [nod, fill = \lightred]  (n4){};

\node at (1.3,5.0)     [nod, fill = \lightred]  (n5){};
\node at (2.5,4.8)     [nod, fill = \lightred]  (n8){};
\node at (3.2,3.8)     [nod, fill = \lightred]  (n13){};

\node at (3.7,5.2)     [nod, fill = \lightred]  (n9){};
\node at (4.8,4.0)     [nod, fill = \lightred]  (n15){};

\node at (4.0,1.5)     [nod, fill = \lightred]  (n10){};
\node at (5.3,1.8)     [nod, fill = \lightred]  (n11){};
\node at (6.0,3.0)     [nod, fill = \lightred]  (n12){};
\node at (4.0,2.8)     [nod, fill = \lightred]  (n14){};

\draw [-, ultra thick] (n1) -- (n4);
\draw [-, ultra thick] (n2) -- (n3);
\draw [-, ultra thick] (n3) -- (n4);
\draw [-, ultra thick] (n3) -- (n10);
\draw [-, ultra thick] (n3) -- (n13);
\draw [-, ultra thick] (n4) -- (n5);
\draw [-, ultra thick] (n5) -- (n8);
\draw [-, ultra thick] (n8) -- (n13);
\draw [-, ultra thick] (n9) -- (n15);
\draw [-, ultra thick] (n10) -- (n14);
\draw [-, ultra thick] (n11) -- (n12);
\draw [-, ultra thick] (n12) -- (n14);
\draw [-, ultra thick] (n13) -- (n14);
\draw [-, ultra thick] (n14) -- (n15);


==> graph/main_graph_it1_cut.tikz <==
\tikzstyle{nod}=[circle, draw = black, fill = white, minimum size = 8mm, ultra thick]
\node at (0.5,2.5)     [nod, fill = \lightred]  (n1){};
\node at (1.6,1.5)     [nod, fill = \lightred]  (n2){};
\node at (2.2,2.5)     [nod, fill = \lightred]  (n3){};
\node at (1.4,3.5)     [nod, fill = \lightred]  (n4){};

\node at (1.3,5.0)     [nod, fill = \lightred]  (n5){};
\node at (2.5,4.8)     [nod, fill = \lightred]  (n8){};
\node at (3.2,3.8)     [nod, fill = \lightred]  (n13){};

\node at (3.7,5.2)     [nod, fill = \darkblue]  (n9){};
\node at (4.8,4.0)     [nod, fill = \darkblue]  (n15){};

\node at (4.0,1.5)     [nod, fill = \lightblue]  (n10){};
\node at (5.3,1.8)     [nod, fill = \lightblue]  (n11){};
\node at (6.0,3.0)     [nod, fill = \lightblue]  (n12){};
\node at (4.0,2.8)     [nod, fill = \lightblue]  (n14){};

\draw [-, ultra thick] (n1) -- (n4);
\draw [-, ultra thick] (n2) -- (n3);
\draw [-, ultra thick] (n3) -- (n4);

\draw [-, ultra thick, dashed] (n3) -- (n10);

\draw [-, ultra thick, dashed] (n4) --  node[cross, rotate = 0]{}(n5);
\draw [-, ultra thick, dashed] (n3) --  node[cross, rotate = 40]{}(n13);

\draw [-, ultra thick] (n5) -- (n8);
\draw [-, ultra thick] (n8) -- (n13);

\draw [-, ultra thick] (n9) -- (n15);

\draw [-, ultra thick] (n10) -- (n14);
\draw [-, ultra thick] (n11) -- (n12);
\draw [-, ultra thick] (n12) -- (n14);

\draw [-, ultra thick, dashed] (n13) -- (n14);

\draw [-, ultra thick, dashed] (n14) -- (n15);


==> graph/main_graph_it1_sol.tikz <==
\tikzstyle{nod}=[circle, draw = black, fill = white, minimum size = 8mm, ultra thick]
\node at (0.5,2.5)     [nod, fill = \lightred]  (n1){};
\node at (1.6,1.5)     [nod, fill = \lightred]  (n2){};
\node at (2.2,2.5)     [nod, fill = \lightred]  (n3){};
\node at (1.4,3.5)     [nod, fill = \lightred]  (n4){};

\node at (1.3,5.0)     [nod, fill = \lightred]  (n5){};
\node at (2.5,4.8)     [nod, fill = \lightred]  (n8){};
\node at (3.2,3.8)     [nod, fill = \lightred]  (n13){};

\node at (3.7,5.2)     [nod, fill = \darkblue]  (n9){};
\node at (4.8,4.0)     [nod, fill = \darkblue]  (n15){};

\node at (4.0,1.5)     [nod, fill = \lightblue]  (n10){};
\node at (5.3,1.8)     [nod, fill = \lightblue]  (n11){};
\node at (6.0,3.0)     [nod, fill = \lightblue]  (n12){};
\node at (4.0,2.8)     [nod, fill = \lightblue]  (n14){};

\draw [-, ultra thick] (n1) -- (n4);
\draw [-, ultra thick] (n2) -- (n3);
\draw [-, ultra thick] (n3) -- (n4);

\draw [-, ultra thick, dashed] (n3) -- (n10);

\draw [-, ultra thick] (n4) -- (n5);
\draw [-, ultra thick] (n3) -- (n13);

\draw [-, ultra thick] (n5) -- (n8);
\draw [-, ultra thick] (n8) -- (n13);

\draw [-, ultra thick] (n9) -- (n15);

\draw [-, ultra thick] (n10) -- (n14);
\draw [-, ultra thick] (n11) -- (n12);
\draw [-, ultra thick] (n12) -- (n14);

\draw [-, ultra thick, dashed] (n13) -- (n14);

\draw [-, ultra thick, dashed] (n14) -- (n15);


==> graph/main_graph_it2_sol.tikz <==
\tikzstyle{nod}=[circle, draw = black, fill = white, minimum size = 8mm, ultra thick]
\node at (0.5,2.5)     [nod, fill = \midred]  (n1){};
\node at (1.6,1.5)     [nod, fill = \midred]  (n2){};
\node at (2.2,2.5)     [nod, fill = \midred]  (n3){};
\node at (1.4,3.5)     [nod, fill = \midred]  (n4){};

\node at (1.3,5.0)     [nod, fill = \lightred]  (n5){};
\node at (2.5,4.8)     [nod, fill = \lightred]  (n8){};
\node at (3.2,3.8)     [nod, fill = \lightred]  (n13){};

\node at (3.7,5.2)     [nod, fill = \darkblue]  (n9){};
\node at (4.8,4.0)     [nod, fill = \darkblue]  (n15){};

\node at (4.0,1.5)     [nod, fill = \lightblue]  (n10){};
\node at (5.3,1.8)     [nod, fill = \lightblue]  (n11){};
\node at (6.0,3.0)     [nod, fill = \lightblue]  (n12){};
\node at (4.0,2.8)     [nod, fill = \lightblue]  (n14){};

\draw [-, ultra thick] (n1) -- (n4);
\draw [-, ultra thick] (n2) -- (n3);
\draw [-, ultra thick] (n3) -- (n4);

\draw [-, ultra thick, dashed] (n3) -- (n10);

\draw [-, ultra thick, dashed] (n4) -- (n5);
\draw [-, ultra thick, dashed] (n3) -- (n13);

\draw [-, ultra thick] (n5) -- (n8);
\draw [-, ultra thick] (n8) -- (n13);

\draw [-, ultra thick] (n9) -- (n15);

\draw [-, ultra thick] (n10) -- (n14);
\draw [-, ultra thick] (n11) -- (n12);
\draw [-, ultra thick] (n12) -- (n14);

\draw [-, ultra thick, dashed] (n13) -- (n14);

\draw [-, ultra thick, dashed] (n14) -- (n15);


==> graph/main_graph_obs.tikz <==
\tikzstyle{nod}=[circle, draw = black, fill = white, minimum size = 8mm, ultra thick]
\node at (0.5,2.5)     [nod, fill = \darkred]  (n1){};
\node at (1.6,1.5)     [nod, fill = \lightblue]  (n2){};
\node at (2.2,2.5)     [nod, fill = \lightred]  (n3){};
\node at (1.4,3.5)     [nod, fill = white]  (n4){};
\node at (1.3,5.0)     [nod, fill = \darkred]  (n5){};
\node at (2.5,4.8)     [nod, fill = \lightred]  (n8){};
\node at (3.7,5.2)     [nod, fill = \darkblue]  (n9){};
\node at (4.0,1.5)     [nod, fill = \midblue]  (n10){};
\node at (5.3,1.8)     [nod, fill = \lightblue]  (n11){};
\node at (6.0,3.0)     [nod, fill = white]  (n12){};
\node at (3.2,3.8)     [nod, fill = \lightblue]  (n13){};
\node at (4.0,2.8)     [nod, fill = \midred]  (n14){};
\node at (4.8,4.0)     [nod, fill = \lightblue]  (n15){};  
\draw [-, ultra thick] (n1) -- (n4);
\draw [-, ultra thick] (n2) -- (n3);
\draw [-, ultra thick] (n3) -- (n4);
\draw [-, ultra thick] (n3) -- (n10);
\draw [-, ultra thick] (n3) -- (n13);
\draw [-, ultra thick] (n4) -- (n5);
\draw [-, ultra thick] (n5) -- (n8);
\draw [-, ultra thick] (n8) -- (n13);
\draw [-, ultra thick] (n9) -- (n15);
\draw [-, ultra thick] (n10) -- (n14);
\draw [-, ultra thick] (n11) -- (n12);
\draw [-, ultra thick] (n12) -- (n14);
\draw [-, ultra thick] (n13) -- (n14);
\draw [-, ultra thick] (n14) -- (n15);


==> graph/main_graph_sol.tikz <==
\tikzstyle{nod}=[circle, draw = black, fill = white, minimum size = 8mm, ultra thick]
\node at (0.5,2.5)     [nod, fill = \midred]  (n1){};
\node at (1.6,1.5)     [nod, fill = \midred]  (n2){};
\node at (2.2,2.5)     [nod, fill = \midred]  (n3){};
\node at (1.4,3.5)     [nod, fill = \midred]  (n4){};

\node at (1.3,5.0)     [nod, fill = \lightred]  (n5){};
\node at (2.5,4.8)     [nod, fill = \lightred]  (n8){};
\node at (3.2,3.8)     [nod, fill = \lightred]  (n13){};

\node at (3.7,5.2)     [nod, fill = \darkblue]  (n9){};
\node at (4.8,4.0)     [nod, fill = \darkblue]  (n15){};

\node at (4.0,1.5)     [nod, fill = \lightblue]  (n10){};
\node at (5.3,1.8)     [nod, fill = \lightblue]  (n11){};
\node at (6.0,3.0)     [nod, fill = \lightblue]  (n12){};
\node at (4.0,2.8)     [nod, fill = \lightblue]  (n14){};

\draw [-, ultra thick] (n1) -- (n4);
\draw [-, ultra thick] (n2) -- (n3);
\draw [-, ultra thick] (n3) -- (n4);

\draw [-, ultra thick] (n3) -- (n10);

\draw [-, ultra thick] (n4) -- (n5);
\draw [-, ultra thick] (n3) -- (n13);

\draw [-, ultra thick] (n5) -- (n8);
\draw [-, ultra thick] (n8) -- (n13);

\draw [-, ultra thick] (n9) -- (n15);

\draw [-, ultra thick] (n10) -- (n14);
\draw [-, ultra thick] (n11) -- (n12);
\draw [-, ultra thick] (n12) -- (n14);

\draw [-, ultra thick] (n13) -- (n14);

\draw [-, ultra thick] (n14) -- (n15);


==> graph/reduced_graph_it0_cut.tikz <==
\tikzstyle{nod}=[rectangle, draw = black, fill = white, minimum size = 8mm, ultra thick]
\node at (1.8143, 3.3714)     [nod, fill = \lightred]  (N2){};

\node at (4.2500, 4.6000)     [nod, fill = \lightred]  (N3){};

\node at (4.8250, 2.2750)     [nod, fill = \lightred]  (N4){};


% \draw [-, ultra thick] (N1) -- (N2);
% \draw [-, ultra thick] (N1) -- (N4);
\draw [-, ultra thick] (N2) -- (N4);
\draw [-, ultra thick] (N3) -- (N4);


==> graph/reduced_graph_it1_cut.tikz <==
\tikzstyle{nod}=[rectangle, draw = black, fill = white, minimum size = 8mm, ultra thick]
\node at (1.425, 2.500) [nod, fill = \lightred]  (N1){};

\node at (2.3333, 4.5333)     [nod, fill = \lightred]  (N2){};

\node at (4.2500, 4.6000)     [nod, fill = \darkblue]  (N3){};

\node at (4.8250, 2.2750)     [nod, fill = \lightblue]  (N4){};


\draw [-, ultra thick] (N1) -- (N2);
\draw [-, ultra thick] (N1) -- (N4);
\draw [-, ultra thick] (N2) -- (N4);
\draw [-, ultra thick] (N3) -- (N4);


==> graph/reduced_graph_it1_sol.tikz <==
\tikzstyle{nod}=[rectangle, draw = black, fill = white, minimum size = 8mm, ultra thick]
\node at (1.8143, 3.3714)     [nod, fill = \lightred]  (N2){};

\node at (4.2500, 4.6000)     [nod, fill = \darkblue]  (N3){};

\node at (4.8250, 2.2750)     [nod, fill = \lightblue]  (N4){};


% \draw [-, ultra thick] (N1) -- (N2);
% \draw [-, ultra thick] (N1) -- (N4);
\draw [-, ultra thick] (N2) -- (N4);
\draw [-, ultra thick] (N3) -- (N4);


==> graph/reduced_graph_it2_cut.tikz <==
\tikzstyle{nod}=[rectangle, draw = black, fill = white, minimum size = 8mm, ultra thick]
\node at (1.425, 2.500) [nod, fill = \lightred]  (N1){};

\node at (2.3333, 4.5333)     [nod, fill = \lightred]  (N2){};

\node at (4.2500, 4.6000)     [nod, fill = \darkblue]  (N3){};

\node at (4.8250, 2.2750)     [nod, fill = \lightblue]  (N4){};


\draw [-, ultra thick] (N1) -- (N2);
\draw [-, ultra thick] (N1) -- (N4);
\draw [-, ultra thick] (N2) -- (N4);
\draw [-, ultra thick] (N3) -- (N4);


==> graph/reduced_graph_it2_sol.tikz <==
\tikzstyle{nod}=[rectangle, draw = black, fill = white, minimum size = 8mm, ultra thick]
\node at (1.425, 2.500) [nod, fill = \midred]  (N1){};

\node at (2.3333, 4.5333)     [nod, fill = \lightred]  (N2){};

\node at (4.2500, 4.6000)     [nod, fill = \darkblue]  (N3){};

\node at (4.8250, 2.2750)     [nod, fill = \lightblue]  (N4){};


\draw [-, ultra thick] (N1) -- (N2);
\draw [-, ultra thick] (N1) -- (N4);
\draw [-, ultra thick] (N2) -- (N4);
\draw [-, ultra thick] (N3) -- (N4);

